Physically consistent formulation for the bound vortex sheet strength in the Wagner model

Unsteady thin-airfoil theory (UTAT) coupled with discrete-vortex methods has been widely employed in reduced-order aerodynamic modeling. Due to the non-uniqueness of potential-flow solutions, the Kutta condition is imposed to determine the circulation around the airfoil. Although the unsteady Kutta condition is commonly associated with the zero-loading condition at the trailing edge, its implications for the continuity of the vortex-sheet strength remain comparatively underexplored. In particular, the classical series expansion employed for the bound vorticity in unsteady thin-airfoil theory is not uniformly convergent at the trailing edge, leading to mathematical inconsistencies in the vortex-sheet and pressure distributions. In this context, the present work seeks to advance the mathematical framework of unsteady thin-airfoil theory through a physically consistent formulation of the bound vortex-sheet strength for the Wagner problem. A recurrence relation is derived for the Wagner coefficients, allowing the construction of a uniformly convergent series expansion for the bound vorticity. The proposed formulation ensures continuity between the bound and wake vortex sheets while simultaneously recovering zero pressure loading at the trailing edge, thereby providing a mathematically consistent representation of the unsteady Kutta condition. To investigate the implications of the modified framework, a discrete-vortex method based on UTAT is developed and compared with the classical formulation. The results demonstrate that the proposed approach eliminates spurious oscillatory behavior near the trailing edge and significantly improves the regularity of the computed vorticity and pressure distributions.

==> table/Cl_UTAT.txt <==
t, Cl_Wagner, Cl, Cl_mod
0, 0.0548311355616075, 3, 0.0548311355616075
0.0100000000000000, 0.0549223687322591, 2, 0.0549223687322591
0.0200000000000000, 0.0550586510692814, 0.0564551705662380, 0.0550586510692814
0.0300000000000000, 0.0551958697804745, 0.0568610907222172, 0.0551958697804745
0.0400000000000000, 0.0553740630363163, 0.0568971938726602, 0.0553326257544562
0.0500000000000000, 0.0555080793985087, 0.0569108991666106, 0.0554686929013112
0.0600000000000000, 0.0556414694745542, 0.0569381199405309, 0.0556040249577383
0.0700000000000000, 0.0557742357281781, 0.0569810759019046, 0.0557386181920909
0.0800000000000000, 0.0559062480616641, 0.0570372397068645, 0.0558724808039042
0.0900000000000000, 0.0560377609749457, 0.0571038654545916, 0.0560056242629908
0.100000000000000, 0.0561686039895902, 0.0571787087915313, 0.0561380605404410
0.110000000000000, 0.0562987947433563, 0.0572600392907276, 0.0562698011973430
0.120000000000000, 0.0564283877822557, 0.0573465351940294, 0.0564008571175263
0.130000000000000, 0.0565573746735779, 0.0574371810188190, 0.0565312384727591
0.140000000000000, 0.0566856922700844, 0.0575311880714209, 0.0566609547695052
0.150000000000000, 0.0568134100741013, 0.0576279362478229, 0.0567900149195182
0.160000000000000, 0.0569405641117100, 0.0577269320118404, 0.0569184273121395
0.170000000000000, 0.0570670874601863, 0.0578277779894110, 0.0570461998803452
0.180000000000000, 0.0571930111361661, 0.0579301507777508, 0.0571733401583163
0.190000000000000, 0.0573183191556208, 0.0580337845679603, 0.0572998553305777
0.200000000000000, 0.0574430481560205, 0.0581384589120430, 0.0574257522735678
0.210000000000000, 0.0575673501797579, 0.0582439894753141, 0.0575510375907100
0.220000000000000, 0.0576909361612508, 0.0583502209638674, 0.0576757176420260
0.230000000000000, 0.0578138807850066, 0.0584570216555069, 0.0577997985692088
0.240000000000000, 0.0579363933476556, 0.0585642791263345, 0.0579232863169336
0.250000000000000, 0.0580583389143735, 0.0586718968788405, 0.0580461866510543
0.260000000000000, 0.0581796175106533, 0.0587797916569006, 0.0581685051742166
0.270000000000000, 0.0583004515256666, 0.0588878912894043, 0.0582902473393212
0.280000000000000, 0.0584207099539534, 0.0589961329445742, 0.0584114184611940
0.290000000000000, 0.0585403547393486, 0.0591044617061470, 0.0585320237267516
0.300000000000000, 0.0586595592084637, 0.0592128294039694, 0.0586520682039020
0.310000000000000, 0.0587781895493362, 0.0593211936471717, 0.0587715568493744
0.320000000000000, 0.0588962711203675, 0.0594295170199393, 0.0588904945156405
0.330000000000000, 0.0590138611758051, 0.0595377664087040, 0.0590088859570613
0.340000000000000, 0.0591309113740314, 0.0596459124360869, 0.0591267358353691
0.350000000000000, 0.0592474113531564, 0.0597539289823809, 0.0592440487245796
0.360000000000000, 0.0593634664437192, 0.0598617927789134, 0.0593608291154096
0.370000000000000, 0.0594788716344865, 0.0599694830610124, 0.0594770814192678
0.380000000000000, 0.0595938936147897, 0.0600769812705638, 0.0595928099718733
0.390000000000000, 0.0597083538065642, 0.0601842707999446, 0.0597080190365478
0.400000000000000, 0.0598223549932556, 0.0602913367708027, 0.0598227128072239
0.410000000000000, 0.0599358032309929, 0.0603981658422452, 0.0599368954112004
0.420000000000000, 0.0600488144614953, 0.0605047460438203, 0.0600505709116776
0.430000000000000, 0.0601613887960503, 0.0606110666297988, 0.0601637433100943
0.440000000000000, 0.0602732325619798, 0.0607171179514507, 0.0602764165482909
0.450000000000000, 0.0603848606521666, 0.0608228913448751, 0.0603885945105164
0.460000000000000, 0.0604958853435752, 0.0609283790321607, 0.0605002810252960
0.470000000000000, 0.0606065292506377, 0.0610335740340789, 0.0606114798671727
0.480000000000000, 0.0607165257167738, 0.0611384700926895, 0.0607221947583374
0.490000000000000, 0.0608262226050150, 0.0612430616027036, 0.0608324293701567
0.500000000000000, 0.0609352950322619, 0.0613473435502852, 0.0609421873246084
0.510000000000000, 0.0610440099631593, 0.0614513114585349, 0.0610514721956340
0.520000000000000, 0.0611522870246458, 0.0615549613386800, 0.0611602875104152
0.530000000000000, 0.0612601116582209, 0.0616582896463925, 0.0612686367505807
0.540000000000000, 0.0613673999205036, 0.0617612932425017, 0.0613765233533502
0.550000000000000, 0.0614743817881550, 0.0618639693577357, 0.0614839507126199
0.560000000000000, 0.0615807246296872, 0.0619663155608683, 0.0615909221799952
0.570000000000000, 0.0616867397167997, 0.0620683297299909, 0.0616974410657736
0.580000000000000, 0.0617922287382747, 0.0621700100265491, 0.0618035106398829
0.590000000000000, 0.0618973867462451, 0.0622713548717648, 0.0619091341327774
0.600000000000000, 0.0620020014735598, 0.0623723629253155, 0.0620143147362952
0.610000000000000, 0.0621063497677536, 0.0624730330659074, 0.0621190556044797
0.620000000000000, 0.0622101124626454, 0.0625733643735695, 0.0622233598543672
0.630000000000000, 0.0623135153133085, 0.0626733561136631, 0.0623272305667436
0.640000000000000, 0.0624164117719711, 0.0627730077220257, 0.0624306707868720
0.650000000000000, 0.0625190703404574, 0.0628723187917052, 0.0625336835251931
0.660000000000000, 0.0626212043353496, 0.0629712890605482, 0.0626362717579993
0.670000000000000, 0.0627229808657584, 0.0630699184000473, 0.0627384384280863
0.680000000000000, 0.0628242115535890, 0.0631682068049187, 0.0628401864453804
0.690000000000000, 0.0629250802014922, 0.0632661543837159, 0.0629415186875462
0.700000000000000, 0.0630255958119755, 0.0633637613500416, 0.0630424380005736
0.710000000000000, 0.0631256210267671, 0.0634610280145934, 0.0631429471993452
0.720000000000000, 0.0632253952058565, 0.0635579547777242, 0.0632430490681875
0.730000000000000, 0.0633245757519492, 0.0636545421226741, 0.0633427463614037
0.740000000000000, 0.0634235241133544, 0.0637507906092865, 0.0634420418037914
0.750000000000000, 0.0635220088229578, 0.0638467008681615, 0.0635409380911443
0.760000000000000, 0.0636201120099967, 0.0639422735953426, 0.0636394378907403
0.770000000000000, 0.0637178333398738, 0.0640375095473260, 0.0637375438418152
0.780000000000000, 0.0638152171268420, 0.0641324095364641, 0.0638352585560236
0.790000000000000, 0.0639120900616699, 0.0642269744267092, 0.0639325846178870
0.800000000000000, 0.0640087189223900, 0.0643212051296790, 0.0640295245852302
0.810000000000000, 0.0641049606975903, 0.0644151026009467, 0.0641260809896065
0.820000000000000, 0.0642006853017842, 0.0645086678366879, 0.0642222563367113
0.830000000000000, 0.0642961572323438, 0.0646019018704649, 0.0643180531067856
0.840000000000000, 0.0643911347113975, 0.0646948057703572, 0.0644134737550103
0.850000000000000, 0.0644859397344229, 0.0647873806361151, 0.0645085207118888
0.860000000000000, 0.0645802907560331, 0.0648796275967132, 0.0646031963836228
0.870000000000000, 0.0646742466359402, 0.0649715478079186, 0.0646975031524775
0.880000000000000, 0.0647678426732203, 0.0650631424501015, 0.0647914433771387
0.890000000000000, 0.0648610540673483, 0.0651544127261519, 0.0648850193930624
0.900000000000000, 0.0649540590989057, 0.0652453598595695, 0.0649782335128150
0.910000000000000, 0.0650465494718623, 0.0653359850926664, 0.0650710880264077
0.920000000000000, 0.0651387023736121, 0.0654262896848801, 0.0651635852016218
0.930000000000000, 0.0652305624502256, 0.0655162749112000, 0.0652557272843280
0.940000000000000, 0.0653220699606543, 0.0656059420607316, 0.0653475164987985
0.950000000000000, 0.0654132138969920, 0.0656952924353121, 0.0654389550480124
0.960000000000000, 0.0655040267956406, 0.0657843273481884, 0.0655300451139547
0.970000000000000, 0.0655944585904245, 0.0658730481228993, 0.0656207888579093
0.980000000000000, 0.0656845806912878, 0.0659614560920830, 0.0657111884207455
0.990000000000000, 0.0657743419988651, 0.0660495525964693, 0.0658012459231991
1, 0.0658638034930572, 0.0661373389838917, 0.0658909634661478
1.01000000000000, 0.0659528483846179, 0.0662248166083397, 0.0659803431308813
1.02000000000000, 0.0660416205978700, 0.0663119868291356, 0.0660693869793651
1.03000000000000, 0.0661301119507884, 0.0663988510101038, 0.0661580970545006
1.04000000000000, 0.0662182184815094, 0.0664854105188248, 0.0662464753803793
1.05000000000000, 0.0663060141146252, 0.0665716667259203, 0.0663345239625321
1.06000000000000, 0.0663934970119705, 0.0666576210044027, 0.0664222447881743
1.07000000000000, 0.0664806281096599, 0.0667432747290205, 0.0665096398264457
1.08000000000000, 0.0665675229293054, 0.0668286292757243, 0.0665967110286462
1.09000000000000, 0.0666539204180427, 0.0669136860210773, 0.0666834603284676
1.10000000000000, 0.0667401774669003, 0.0669984463417827, 0.0667698896422202
1.11000000000000, 0.0668259773817261, 0.0670829116141543, 0.0668560008690564
1.12000000000000, 0.0669115698008431, 0.0671670832137029, 0.0669417958911889
1.13000000000000, 0.0669968439451772, 0.0672509625147283, 0.0670272765741067
1.14000000000000, 0.0670818070841184, 0.0673345508898884, 0.0671124447667860
1.15000000000000, 0.0671663614295127, 0.0674178497098357, 0.0671973023018973
1.16000000000000, 0.0672506816194776, 0.0675008603429024, 0.0672818509960104
1.17000000000000, 0.0673347675564390, 0.0675835841547386, 0.0673660926497936
1.18000000000000, 0.0674184144173978, 0.0676660225080435, 0.0674500290482119
1.19000000000000, 0.0675018654897125, 0.0677481767622543, 0.0675336619607196
1.20000000000000, 0.0675850612409671, 0.0678300482732932, 0.0676169931414511
1.21000000000000, 0.0676678108207967, 0.0679116383933198, 0.0677000243294080
1.22000000000000, 0.0677503554580875, 0.0679929484704990, 0.0677827572486429
1.23000000000000, 0.0678326149659564, 0.0680739798487845, 0.0678651936084406
1.24000000000000, 0.0679144713670547, 0.0681547338677263, 0.0679473351034957
1.25000000000000, 0.0679961746771963, 0.0682352118622649, 0.0680291834140879
1.26000000000000, 0.0680775512426746, 0.0683154151625557, 0.0681107402062540
1.27000000000000, 0.0681585772157836, 0.0683953450938515, 0.0681920071319573
1.28000000000000, 0.0682394387263662, 0.0684750029762769, 0.0682729858292541
1.29000000000000, 0.0683199079889433, 0.0685543901247540, 0.0683536779224582
1.30000000000000, 0.0684001242247743, 0.0686335078488301, 0.0684340850223013
1.31000000000000, 0.0684800738750156, 0.0687123574525716, 0.0685142087260927
1.32000000000000, 0.0685596853179341, 0.0687909402344708, 0.0685940506178751
1.33000000000000, 0.0686390716819398, 0.0688692574872952, 0.0686736122685785
1.34000000000000, 0.0687183090404962, 0.0689473104980641, 0.0687528952361718
1.35000000000000, 0.0687971327016152, 0.0690251005478522, 0.0688319010658117
1.36000000000000, 0.0688756511651509, 0.0691026289118452, 0.0689106312899895
1.37000000000000, 0.0689539030736091, 0.0691798968591486, 0.0689890874286759
1.38000000000000, 0.0690320090007111, 0.0692569056528029, 0.0690672709894631
1.39000000000000, 0.0691096754404936, 0.0693336565496513, 0.0691451834677048
1.40000000000000, 0.0691871805917087, 0.0694101508003624, 0.0692228263466548
1.41000000000000, 0.0692643638770992, 0.0694863896492855, 0.0693002010976022
1.42000000000000, 0.0693413101436180, 0.0695623743345221, 0.0693773091800061
1.43000000000000, 0.0694180443625033, 0.0696381060877802, 0.0694541520416273
1.44000000000000, 0.0694944682808088, 0.0697135861343917, 0.0695307311186579
1.45000000000000, 0.0695706722845485, 0.0697888156932744, 0.0696070478358497
1.46000000000000, 0.0696465179555144, 0.0698637959769053, 0.0696831036066408
1.47000000000000, 0.0697221919063825, 0.0699385281912806, 0.0697588998332789
1.48000000000000, 0.0697976026450635, 0.0700130135359269, 0.0698344379069449
1.49000000000000, 0.0698727206621650, 0.0700872532038565, 0.0699097192078731
1.50000000000000, 0.0699475745762404, 0.0701612483815682, 0.0699847451054700
1.51000000000000, 0.0700221790759715, 0.0702350002490204, 0.0700595169584324
1.52000000000000, 0.0700965920572176, 0.0703085099796781, 0.0701340361148622
1.53000000000000, 0.0701707531144638, 0.0703817787404367, 0.0702083039123810
1.54000000000000, 0.0702447186159131, 0.0704548076916425, 0.0702823216782420
1.55000000000000, 0.0703182895744070, 0.0705275979871342, 0.0703560907294409
1.56000000000000, 0.0703916537069117, 0.0706001507742104, 0.0704296123728256
1.57000000000000, 0.0704648348970758, 0.0706724671936197, 0.0705028879052030
1.58000000000000, 0.0705377597271681, 0.0707445483795917, 0.0705759186134460
1.59000000000000, 0.0706104027337859, 0.0708163954598719, 0.0706487057745978
1.60000000000000, 0.0706828353763440, 0.0708880095556693, 0.0707212506559753
1.61000000000000, 0.0707550848725370, 0.0709593917817160, 0.0707935545152707
1.62000000000000, 0.0708269670445596, 0.0710305432462733, 0.0708656186006524
1.63000000000000, 0.0708986695124910, 0.0711014650511315, 0.0709374441508637
1.64000000000000, 0.0709701189505064, 0.0711721582916492, 0.0710090323953207
1.65000000000000, 0.0710413767631547, 0.0712426240567515, 0.0710803845542084
1.66000000000000, 0.0711123785822846, 0.0713128634289695, 0.0711515018385762
1.67000000000000, 0.0711831464871941, 0.0713828774844419, 0.0712223854504316
1.68000000000000, 0.0712536968823424, 0.0714526672929495, 0.0712930365828325
1.69000000000000, 0.0713240507547853, 0.0715222339179340, 0.0713634564199787
1.70000000000000, 0.0713941094159419, 0.0715915784165234, 0.0714336461373021
1.71000000000000, 0.0714640151982940, 0.0716607018395744, 0.0715036069015555
1.72000000000000, 0.0715336122055503, 0.0717296052316292, 0.0715733398709001
1.73000000000000, 0.0716029656369118, 0.0717982896310529, 0.0716428461949924
1.74000000000000, 0.0716721982555019, 0.0718667560699791, 0.0717121270150697
1.75000000000000, 0.0717411352379442, 0.0719350055743333, 0.0717811834640338
1.76000000000000, 0.0718098746920542, 0.0720030391639473, 0.0718500166665351
1.77000000000000, 0.0718784869887158, 0.0720708578524621, 0.0719186277390539
1.78000000000000, 0.0719467192394867, 0.0721384626474863, 0.0719870177899822
1.79000000000000, 0.0720148153952632, 0.0722058545505102, 0.0720551879197030
1.80000000000000, 0.0720826253464498, 0.0722730345570412, 0.0721231392206699
1.81000000000000, 0.0721502922829302, 0.0723400036565611, 0.0721908727774848
1.82000000000000, 0.0722177686060366, 0.0724067628325897, 0.0722583896669750
1.83000000000000, 0.0722849756988185, 0.0724733130626941, 0.0723256909582690
1.84000000000000, 0.0723519456105913, 0.0725396553185569, 0.0723927777128718
1.85000000000000, 0.0724186642337703, 0.0726057905659893, 0.0724596509847387
1.86000000000000, 0.0724853316122875, 0.0726717197649467, 0.0725263118203489
1.87000000000000, 0.0725517239605639, 0.0727374438695979, 0.0725927612587773
1.88000000000000, 0.0726178534340951, 0.0728029638283207, 0.0726590003317660
1.89000000000000, 0.0726837977202547, 0.0728682805837679, 0.0727250300637949
1.90000000000000, 0.0727495571755172, 0.0729333950728945, 0.0727908514721510
1.91000000000000, 0.0728151184605551, 0.0729983082269556, 0.0728564655669971
1.92000000000000, 0.0728804505841493, 0.0730630209716075, 0.0729218733514401
1.93000000000000, 0.0729455241675879, 0.0731275342268792, 0.0729870758215975
1.94000000000000, 0.0730104234480335, 0.0731918489072338, 0.0730520739666637
1.95000000000000, 0.0730751892674726, 0.0732559659216153, 0.0731168687689757
1.96000000000000, 0.0731397052918363, 0.0733198861734563, 0.0731814612040774
1.97000000000000, 0.0732040046584602, 0.0733836105607392, 0.0732458522407835
1.98000000000000, 0.0732681101551562, 0.0734471399759807, 0.0733100428412422
1.99000000000000, 0.0733320955724923, 0.0735104753063587, 0.0733740339609982
2, 0.0733957526281217, 0.0735736174336495, 0.0734378265490534

==> table/Cp_UTAT.txt <==
x, Cp, Cp_mod, Cp_Wagner
6.87677973121303e-06, 14.7967802499256, 14.7967798693348, 14.7967798693348
2.75069297644426e-05, 7.39833981840729, 7.39833905721957, 7.39833905721957
6.18898826237335e-05, 4.93217064923843, 4.93216950744147, 4.93216950744147
0.000110024692533128, 3.69906929543906, 3.69906777301439, 3.69906777301439
0.000171910035442591, 2.95919506754347, 2.95919316446647, 2.95919316446647
0.000247544209064754, 2.46593440233833, 2.46593211857822, 2.46593211857822
0.000336925132921329, 2.11359577268239, 2.11359310820222, 2.11359310820222
0.000440050348400611, 1.84933341496145, 1.84933036971813, 1.84933036971813
0.000556917018825098, 1.64378857157332, 1.64378514551758, 1.64378514551758
0.000687521929529311, 1.47934598792181, 1.47934218099822, 1.47934218099822
0.000831861487948504, 1.34479595650492, 1.34479176865186, 1.34479176865186
0.000989931723717197, 1.23266533895889, 1.23266077010859, 1.23266077010859
0.00116172828877875, 1.13778042408199, 1.13777547416049, 1.13777547416049
0.00134724645750445, 1.05644570384806, 1.05644037277521, 1.05644037277521
0.00154648112682415, 0.985951139014644, 0.985945426704110, 0.985945426704110
0.00175942681636593, 0.924264200128077, 0.924258106487335, 0.924258106487335
0.00198607766860748, 0.869830599938553, 0.869824124868879, 0.869824124868879
0.00222642744903689, 0.821441448343489, 0.821434591739952, 0.821434591739952
0.00248046954632408, 0.778142358401403, 0.778135120152862, 0.778135120152862
0.00274819697250289, 0.739169820541644, 0.739162200530739, 0.739162200530739
0.00302960236316319, 0.703905755571325, 0.703897753674471, 0.703897753674471
0.00332467797765340, 0.671844462316738, 0.671836078404117, 0.671836078404117
0.00363341569929354, 0.642568187619183, 0.642559421554736, 0.642559421554736
0.00395580703559839, 0.615728803831831, 0.615719655473251, 0.615719655473251
0.00429184311851105, 0.591033883717351, 0.591024352916074, 0.591024352916074
0.00464151470464713, 0.568235988830691, 0.568226075431884, 0.568226075431884
0.00500481217554866, 0.547124338261244, 0.547114042103801, 0.547114042103801
0.00538172553794886, 0.527518262644551, 0.527507583561078, 0.527507583561078
0.00577224442404711, 0.509262012516407, 0.509250950333217, 0.509250950333217
0.00617635809179401, 0.492220604996151, 0.492209159533247, 0.492209159533247
0.00659405542518676, 0.476276474337695, 0.476264645408766, 0.476264645408766
0.00702532493457514, 0.461326750502252, 0.461314537914657, 0.461314537914657
0.00747015475697754, 0.447281032536007, 0.447268436090763, 0.447268436090763
0.00792853265640703, 0.434059554881144, 0.434046574372919, 0.434046574372919
0.00840044602420831, 0.421591668033563, 0.421578303250658, 0.421578303250658
0.00888588187940420, 0.409814572424296, 0.409800823148634, 0.409800823148634
0.00938482686905290, 0.398672257617462, 0.398658123624575, 0.398658123624575
0.00989726726861528, 0.388114609003276, 0.388100090062292, 0.388100090062292
0.0104231889823323, 0.378096651922902, 0.378081747796530, 0.378081747796530
0.0109625775436128, 0.368577909174584, 0.368562619619098, 0.368562619619098
0.0115154181154316, 0.359521852543258, 0.359506177308485, 0.359506177308485
0.0120816954907372, 0.350895432683094, 0.350879371512397, 0.350879371512397
0.0126613940928705, 0.342668674597803, 0.342652227228066, 0.342652227228066
0.0132544979759932, 0.334814328282736, 0.334797494444348, 0.334797494444348
0.0138609908255263, 0.327307565948029, 0.327290345364866, 0.327290345364866
0.0144808559585987, 0.320125718734382, 0.320108111123791, 0.320108111123791
0.0151140763245066, 0.313248047039588, 0.313230052112370, 0.313230052112370
0.0157606345051819, 0.306655539554252, 0.306637157014643, 0.306637157014643
0.0164205127156721, 0.300330736905372, 0.300311966451027, 0.300311966451027
0.0170936928046286, 0.294257576462699, 0.294238417784672, 0.294238417784672
0.0177801562548067, 0.288421255403165, 0.288401708185890, 0.288401708185890
0.0184798841835747, 0.282808109575575, 0.282788173496847, 0.282788173496847
0.0191928573434331, 0.277405506078725, 0.277385180809679, 0.277385180809679
0.0199190561225445, 0.272201747775289, 0.272181032980379, 0.272181032980379
0.0206584605452727, 0.267185988222368, 0.267164883559350, 0.267164883559350
0.0214110502727322, 0.262348155716628, 0.262326660836536, 0.262326660836536
0.0221768046033481, 0.257678885334684, 0.257656999881807, 0.257656999881807
0.0229557024734248, 0.253169458003787, 0.253147181615651, 0.253147181615651
0.0237477224577260, 0.248811745768718, 0.248789078076059, 0.248789078076059
0.0245528427700638, 0.244598162531985, 0.244575103158731, 0.244575103158731
0.0253710412638979, 0.240521619639253, 0.240498168202496, 0.240498168202496
0.0262022954329453, 0.236575485762955, 0.236551641872930, 0.236551641872930
0.0270465824117985, 0.232753550606513, 0.232729313866570, 0.232729313866570
0.0279038789765552, 0.229049992011283, 0.229025362017869, 0.229025362017869
0.0287741615454568, 0.225459346099790, 0.225434322442418, 0.225434322442418
0.0296574061795373, 0.221976480133211, 0.221951062394434, 0.221951062394434
0.0305535885832814, 0.218596567799527, 0.218570755554916, 0.218570755554916
0.0314626841052933, 0.215315066682135, 0.215288859500251, 0.215288859500251
0.0323846677389742, 0.212127697687718, 0.212101095130081, 0.212101095130081
0.0333195141232107, 0.209030426237426, 0.209003427858494, 0.209003427858494
0.0342671975430721, 0.206019445047547, 0.205992050394683, 0.205992050394683
0.0352276919305179, 0.203091158345118, 0.203063366958563, 0.203063366958563
0.0362009708651147, 0.200242167380880, 0.200213978793724, 0.200213978793724
0.0371870075747632, 0.197469257116861, 0.197440670855014, 0.197440670855014
0.0381857749364343, 0.194769383978954, 0.194740399561114, 0.194740399561114
0.0391972454769155, 0.192139664576393, 0.192110281514019, 0.192110281514019
0.0402213913735662, 0.189577365300234, 0.189547583097511, 0.189547583097511
0.0412581844550834, 0.187079892721949, 0.187049710875760, 0.187049710875760
0.0423075962022768, 0.184644784721245, 0.184614202721136, 0.184614202721136
0.0433695977488524, 0.182269702279292, 0.182238719607443, 0.182238719607443
0.0444441598822073, 0.179952421879866, 0.179921038011054, 0.179921038011054
0.0455312530442333, 0.177690828466500, 0.177659042868068, 0.177659042868068
0.0466308473321295, 0.175482908908757, 0.175450721040581, 0.175450721040581
0.0477429124992250, 0.173326745935206, 0.173294155249655, 0.173294155249655
0.0488674179558110, 0.171220512494643, 0.171187518436551, 0.171187518436551
0.0500043327699821, 0.169162466510732, 0.169129068517357, 0.169129068517357
0.0511536256684875, 0.167150945998382, 0.167117143499373, 0.167117143499373
0.0523152650375905, 0.165184364513106, 0.165150156930464, 0.165150156930464
0.0534892189239390, 0.163261206907162, 0.163226593655203, 0.163226593655203
0.0546754550354438, 0.161380025368615, 0.161345005853933, 0.161345005853933
0.0558739407421671, 0.159539435721565, 0.159504009342995, 0.159504009342995
0.0570846430772200, 0.157738113967664, 0.157702280116238, 0.157702280116238
0.0583075287376695, 0.155974793050751, 0.155938551109666, 0.155938551109666
0.0595425640854542, 0.154248259828018, 0.154211609172589, 0.154211609172589
0.0607897151483099, 0.152557352232453, 0.152520292230074, 0.152520292230074
0.0620489476207041, 0.150900956612638, 0.150863486622744, 0.150863486622744
0.0633202268647793, 0.149278005237099, 0.149240124611120, 0.149240124611120
0.0646035179113062, 0.147687473951442, 0.147649182032764, 0.147649182032764
0.0658987854606454, 0.146128379977490, 0.146089676101408, 0.146089676101408
0.0672059938837185, 0.144599779844463, 0.144560663338140, 0.144560663338140
0.0685251072229876, 0.143100767443065, 0.143061237625490, 0.143061237625490
0.0698560891934455, 0.141630472194036, 0.141590528375972, 0.141590528375972
0.0711989031836127, 0.140188057323382, 0.140147698807328, 0.140147698807328
0.0725535122565453, 0.138772718237122, 0.138731944317262, 0.138731944317262
0.0739198791508501, 0.137383680988901, 0.137342490951059, 0.137342490951059
0.0752979662817108, 0.136020200834341, 0.135978593955934, 0.135978593955934
0.0766877357419205, 0.134681560866457, 0.134639536416445, 0.134639536416445
0.0780891493029254, 0.133367070726888, 0.133324627965728, 0.133324627965728
0.0795021684158763, 0.132076065388060, 0.132033203567655, 0.132033203567655
0.0809267542126881, 0.130807904001788, 0.130764622365436, 0.130764622365436
0.0823628675071101, 0.129561968810102, 0.129518266592448, 0.129518266592448
0.0838104687958030, 0.128337664114437, 0.128293540541418, 0.128293540541418
0.0852695182594260, 0.127134415299542, 0.127089869588338, 0.127089869588338
0.0867399757637320, 0.125951667908773, 0.125906699267753, 0.125906699267753
0.0882218008606716, 0.124788886767622, 0.124743494396292, 0.124743494396292
0.0897149527895055, 0.123645555152592, 0.123599738241536, 0.123599738241536
0.0912193904779262, 0.122521174002682, 0.122474931733514, 0.122474931733514
0.0927350725431871, 0.121415261170974, 0.121368592716277, 0.121368592716277
0.0942619572932416, 0.120327350713952, 0.120280255237224, 0.120280255237224
0.0958000027278891, 0.119256992216355, 0.119209468871953, 0.119209468871953
0.0973491665399310, 0.118203750149511, 0.118155798082589, 0.118155798082589
0.0989094061163341, 0.117167203261223, 0.117118821607678, 0.117118821607678
0.100480678539403, 0.116146943995421, 0.116098131881831, 0.116098131881831
0.102062940587960, 0.115142577939894, 0.115093334483460, 0.115093334483460
0.103656148738534, 0.114153723300533, 0.114104047609016, 0.114104047609016
0.105260259166561, 0.113180010400605, 0.113129901572265, 0.113129901572265
0.106875227747583, 0.112221081203686, 0.112170538327220, 0.112170538327220
0.108501010058468, 0.111276588858960, 0.111225611013438, 0.111225611013438
0.110137561378628, 0.110346197267660, 0.110294783522464, 0.110294783522464
0.111784836691251, 0.109429580669527, 0.109377730084281, 0.109377730084281
0.113442790684540, 0.108526423248200, 0.108474134872708, 0.108474134872708
0.115111377752957, 0.107636418754555, 0.107583691628733, 0.107583691628733
0.116790551998479, 0.106759270147024, 0.106706103300834, 0.106706103300834
0.118480267231860, 0.105894689248028, 0.105841081701410, 0.105841081701410
0.120180476973903, 0.105042396415678, 0.104988347178478, 0.104988347178478
0.121891134456735, 0.104202120229954, 0.104147628301857, 0.104147628301857
0.123612192625099, 0.103373597192633, 0.103318661563092, 0.103318661563092
0.125343604137642, 0.102556571440267, 0.102501191088428, 0.102501191088428
0.127085321368222, 0.101750794469540, 0.101694968364176, 0.101694968364176
0.128837296407215, 0.100956024874407, 0.100899751973837, 0.100899751973837
0.130599481062837, 0.100172028094409, 0.100115307346430, 0.100115307346430
0.132371826862465, 0.0993985761736302, 0.0993414065154357, 0.0993414065154357
0.134154285053971, 0.0986354475297609, 0.0985778278878705, 0.0985778278878705
0.135946806607066, 0.0978824267327912, 0.0978243560229702, 0.0978243560229702
0.137749342214646, 0.0971393042928563, 0.0970807814200381, 0.0970807814200381
0.139561842294151, 0.0964058764568025, 0.0963469003150095, 0.0963469003150095
0.141384256988926, 0.0956819450130566, 0.0956225144853199, 0.0956225144853199
0.143216536169591, 0.0949673171044057, 0.0949074310626844, 0.0949074310626844
0.145058629435426, 0.0942618050483158, 0.0942014623534146, 0.0942014623534146
0.146910486115753, 0.0935652261644386, 0.0935044256659246, 0.0935044256659246
0.148772055271330, 0.0928774026089712, 0.0928161431450900, 0.0928161431450900
0.150643285695752, 0.0921981612155549, 0.0921364416131451, 0.0921364416131451
0.152524125916861, 0.0915273333424129, 0.0914651524168201, 0.0914651524168201
0.154414524198162, 0.0908647547254442, 0.0908021112804335, 0.0908021112804335
0.156314428540245, 0.0902102653370030, 0.0901471581646707, 0.0901471581646707
0.158223786682215, 0.0895637092501112, 0.0895001371307954, 0.0895001371307954
0.160142546103130, 0.0889249345078591, 0.0888608962100489, 0.0888608962100489
0.162070654023447, 0.0882937929977657, 0.0882292872780096, 0.0882292872780096
0.164008057406473, 0.0876701403308804, 0.0876051659336937, 0.0876051659336937
0.165954702959820, 0.0870538357254187, 0.0869883913831893, 0.0869883913831893
0.167910537136880, 0.0864447418947332, 0.0863788263276265, 0.0863788263276265
0.169875506138288, 0.0858427249394354, 0.0857763368552980, 0.0857763368552980
0.171849555913410, 0.0852476542434868, 0.0851807923377493, 0.0851807923377493
0.173832632161821, 0.0846594023740933, 0.0845920653296714, 0.0845920653296714
0.175824680334810, 0.0840778449852385, 0.0840100314724330, 0.0840100314724330
0.177825645636869, 0.0835028607247037, 0.0834345694010998, 0.0834345694010998
0.179835473027208, 0.0829343311444297, 0.0828655606547944, 0.0828655606547944
0.181854107221266, 0.0823721406140787, 0.0823028895902573, 0.0823028895902573
0.183881492692231, 0.0818161762376655, 0.0817464432984768, 0.0817464432984768
0.185917573672572, 0.0812663277731312, 0.0811961115242613, 0.0811961115242613
0.187962294155566, 0.0807224875547388, 0.0806517865886335, 0.0806517865886335
0.190015597896844, 0.0801845504181755, 0.0801133633139319, 0.0801133633139319
0.192077428415935, 0.0796524136282536, 0.0795807389515096, 0.0795807389515096
0.194147728997823, 0.0791259768091032, 0.0790538131119266, 0.0790538131119266
0.196226442694502, 0.0786051418767593, 0.0785324876975345, 0.0785324876975345
0.198313512326549, 0.0780898129740468, 0.0780166668373609, 0.0780166668373609
0.200408880484690, 0.0775798964076721, 0.0775062568241992, 0.0775062568241992
0.202512489531384, 0.0770753005874365, 0.0770011660538207, 0.0770011660538207
0.204624281602407, 0.0765759359674857, 0.0765013049662229, 0.0765013049662229
0.206744198608444, 0.0760817149895191, 0.0760065859888367, 0.0760065859888367
0.208872182236685, 0.0755925520278802, 0.0755169234816160, 0.0755169234816160
0.211008173952432, 0.0751083633364583, 0.0750322336839377, 0.0750322336839377
0.213152115000706, 0.0746290669973308, 0.0745524346632423, 0.0745524346632423
0.215303946407866, 0.0741545828710798, 0.0740774462653494, 0.0740774462653494
0.217463608983229, 0.0736848325487209, 0.0736071900663841, 0.0736071900663841
0.219631043320701, 0.0732197393051816, 0.0731415893262551, 0.0731415893262551
0.221806189800408, 0.0727592280542734, 0.0726805689436242, 0.0726805689436242
0.223988988590335, 0.0723032253051006, 0.0722240554123136, 0.0722240554123136
0.226179379647978, 0.0718516591198522, 0.0717719767790968, 0.0717719767790968
0.228377302721989, 0.0714044590729283, 0.0713242626028227, 0.0713242626028227
0.230582697353837, 0.0709615562113486, 0.0708808439148228, 0.0708808439148228
0.232795502879469, 0.0705228830163999, 0.0704416531805567, 0.0704416531805567
0.235015658430980, 0.0700883733664746, 0.0700066242624493, 0.0700066242624493
0.237243102938289, 0.0696579625010590, 0.0695756923838772, 0.0695756923838772
0.239477775130813, 0.0692315869858302, 0.0691487940942634, 0.0691487940942634
0.241719613539159, 0.0688091846788203, 0.0687258672352404, 0.0687258672352404
0.243968556496811, 0.0683906946976121, 0.0683068509078439, 0.0683068509078439
0.246224542141829, 0.0679760573875289, 0.0678916854407003, 0.0678916854407003
0.248487508418546, 0.0675652142907823, 0.0674803123591735, 0.0674803123591735
0.250757393079280, 0.0671581081165471, 0.0670726743554370, 0.0670726743554370
0.253034133686044, 0.0667546827119284, 0.0666687152594399, 0.0666687152594399
0.255317667612263, 0.0663548830337912, 0.0662683800107343, 0.0662683800107343
0.257607932044497, 0.0659586551214236, 0.0658716146311359, 0.0658716146311359
0.259904863984172, 0.0655659460700023, 0.0654783661981890, 0.0654783661981890
0.262208400249306, 0.0651767040048368, 0.0650885828194069, 0.0650885828194069
0.264518477476253, 0.0647908780563617, 0.0647022136072639, 0.0647022136072639
0.266835032121445, 0.0644084183358556, 0.0643192086549109, 0.0643192086549109
0.269158000463138, 0.0640292759118595, 0.0639395190125920, 0.0639395190125920
0.271487318603165, 0.0636534027872722, 0.0635630966647384, 0.0635630966647384
0.273822922468695, 0.0632807518771007, 0.0631898945077160, 0.0631898945077160
0.276164747813995, 0.0629112769868429, 0.0628198663282060, 0.0628198663282060
0.278512730222196, 0.0625449327914818, 0.0624529667821972, 0.0624529667821972
0.280866805107068, 0.0621816748150724, 0.0620891513745705, 0.0620891513745705
0.283226907714791, 0.0618214594109001, 0.0617283764392551, 0.0617283764392551
0.285592973125744, 0.0614642437421929, 0.0613705991199383, 0.0613705991199383
0.287964936256284, 0.0611099857633699, 0.0610157773513120, 0.0610157773513120
0.290342731860538, 0.0607586442018082, 0.0606638698408365, 0.0606638698408365
0.292726294532200, 0.0604101785401108, 0.0603148360510073, 0.0603148360510073
0.295115558706328, 0.0600645489988617, 0.0599686361821064, 0.0599686361821064
0.297510458661149, 0.0597217165198502, 0.0596252311554250, 0.0596252311554250
0.299910928519865, 0.0593816427497514, 0.0592845825969414, 0.0592845825969414
0.302316902252465, 0.0590442900242472, 0.0589466528214393, 0.0589466528214393
0.304728313677545, 0.0587096213525752, 0.0586114048170541, 0.0586114048170541
0.307145096464123, 0.0583776004024909, 0.0582788022302331, 0.0582788022302331
0.309567184133468, 0.0580481914856314, 0.0579488093510957, 0.0579488093510958
0.311994510060926, 0.0577213595432676, 0.0576213910991837, 0.0576213910991837
0.314427007477754, 0.0573970701324327, 0.0572965130095867, 0.0572965130095867
0.316864609472957, 0.0570752894124162, 0.0569741412194333, 0.0569741412194333
0.319307248995126, 0.0567559841316117, 0.0566542424547366, 0.0566542424547366
0.321754858854286, 0.0564391216147076, 0.0563367840175816, 0.0563367840175816
0.324207371723742, 0.0561246697502107, 0.0560217337736464, 0.0560217337736464
0.326664720141929, 0.0558125969782928, 0.0557090601400454, 0.0557090601400454
0.329126836514274, 0.0555028722789498, 0.0553987320734859, 0.0553987320734859
0.331593653115047, 0.0551954651604646, 0.0550907190587280, 0.0550907190587280
0.334065102089232, 0.0548903456481651, 0.0547849910973392, 0.0547849910973392
0.336541115454388, 0.0545874842734671, 0.0544815186967347, 0.0544815186967347
0.339021625102520, 0.0542868520631957, 0.0541802728594955, 0.0541802728594955
0.341506562801955, 0.0539884205291751, 0.0538812250729551, 0.0538812250729551
0.343995860199215, 0.0536921616580802, 0.0535843472990481, 0.0535843472990481
0.346489448820902, 0.0533980479015421, 0.0532896119644119, 0.0532896119644119
0.348987260075577, 0.0531060521664996, 0.0529969919507357, 0.0529969919507357
0.351489225255647, 0.0528161478057900, 0.0527064605853475, 0.0527064605853475
0.353995275539260, 0.0525283086089731, 0.0524179916320345, 0.0524179916320345
0.356505341992193, 0.0522425087933793, 0.0521315592820886, 0.0521315592820886
0.359019355569748, 0.0519587229953786, 0.0518471381455711, 0.0518471381455711
0.361537247118656, 0.0516769262618617, 0.0515647032427907, 0.0515647032427907
0.364058947378974, 0.0513970940419284, 0.0512842299959884, 0.0512842299959884
0.366584386985993, 0.0511192021787770, 0.0510056942212230, 0.0510056942212230
0.369113496472146, 0.0508432269017891, 0.0507290721204524, 0.0507290721204524
0.371646206268917, 0.0505691448188052, 0.0504543402738053, 0.0504543402738053
0.374182446708757, 0.0502969329085837, 0.0501814756320368, 0.0501814756320368
0.376722148026998, 0.0500265685134406, 0.0499104555091639, 0.0499104555091639
0.379265240363774, 0.0497580293320635, 0.0496412575752757, 0.0496412575752757
0.381811653765941, 0.0494912934124952, 0.0493738598495132, 0.0493738598495132
0.384361318189004, 0.0492263391452829, 0.0491082406932142, 0.0491082406932142
0.386914163499040, 0.0489631452567872, 0.0488443788032185, 0.0488443788032185
0.389470119474629, 0.0487016908026489, 0.0485822532053304, 0.0485822532053304
0.392029115808787, 0.0484419551614059, 0.0483218432479317, 0.0483218432479317
0.394591082110896, 0.0481839180282598, 0.0480631285957434, 0.0480631285957434
0.397155947908646, 0.0479275594089850, 0.0478060892237314, 0.0478060892237314
0.399723642649967, 0.0476728596139794, 0.0475507054111519, 0.0475507054111519
0.402294095704975, 0.0474197992524496, 0.0472969577357330, 0.0472969577357330
0.404867236367912, 0.0471683592267307, 0.0470448270679893, 0.0470448270679893
0.407442993859092, 0.0469185207267339, 0.0467942945656652, 0.0467942945656652
0.410021297326848, 0.0466702652245208, 0.0465453416683045, 0.0465453416683045
0.412602075849478, 0.0464235744689995, 0.0462979500919419, 0.0462979500919419
0.415185258437202, 0.0461784304807404, 0.0460521018239141, 0.0460521018239141
0.417770774034109, 0.0459348155469083, 0.0458077791177863, 0.0458077791177863
0.420358551520113, 0.0456927122163069, 0.0455649644883930, 0.0455649644883930
0.422948519712912, 0.0454521032945347, 0.0453236407069875, 0.0453236407069875
0.425540607369943, 0.0452129718392470, 0.0450837907965001, 0.0450837907965001
0.428134743190342, 0.0449753011555233, 0.0448453980268993, 0.0448453980268993
0.430730855816906, 0.0447390747913368, 0.0446084459106565, 0.0446084459106565
0.433328873838057, 0.0445042765331221, 0.0443729181983086, 0.0443729181983086
0.435928725789805, 0.0442708904014412, 0.0441387988741180, 0.0441387988741180
0.438530340157712, 0.0440389006467428, 0.0439060721518267, 0.0439060721518267
0.441133645378862, 0.0438082917452139, 0.0436747224705026, 0.0436747224705026
0.443738569843830, 0.0435790483947211, 0.0434447344904745, 0.0434447344904745
0.446345041898647, 0.0433511555108392, 0.0432160930893554, 0.0432160930893554
0.448952989846779, 0.0431245982229652, 0.0429887833581504, 0.0429887833581504
0.451562341951089, 0.0428993618705153, 0.0427627905974480, 0.0427627905974480
0.454173026435820, 0.0426754319992027, 0.0425381003136917, 0.0425381003136917
0.456784971488562, 0.0424527943573952, 0.0423146982155312, 0.0423146982155312
0.459398105262233, 0.0422314348925491, 0.0420925702102503, 0.0420925702102503
0.462012355877052, 0.0420113397477182, 0.0418717024002701, 0.0418717024002701
0.464627651422514, 0.0417924952581378, 0.0416520810797252, 0.0416520810797252
0.467243919959376, 0.0415748879478777, 0.0414336927311117, 0.0414336927311117
0.469861089521627, 0.0413585045265675, 0.0412165240220046, 0.0412165240220046
0.472479088118473, 0.0411433318861883, 0.0410005618018436, 0.0410005618018436
0.475097843736314, 0.0409293570979325, 0.0407857930987853, 0.0407857930987853
0.477717284340730, 0.0407165674091264, 0.0405722051166196, 0.0405722051166196
0.480337337878455, 0.0405049502402189, 0.0403597852317504, 0.0403597852317504
0.482957932279366, 0.0402944931818295, 0.0401485209902373, 0.0401485209902373
0.485578995458460, 0.0400851839918584, 0.0399384001048976, 0.0399384001048976
0.488200455317841, 0.0398770105926547, 0.0397294104524676, 0.0397294104524676
0.490822239748701, 0.0396699610682428, 0.0395215400708210, 0.0395215400708210
0.493444276633303, 0.0394640236616043, 0.0393147771562432, 0.0393147771562432
0.496066493846968, 0.0392591867720156, 0.0391091100607613, 0.0391091100607613
0.498688819260055, 0.0390554389524386, 0.0389045272895265, 0.0389045272895265
0.501311180739945, 0.0388527689069636, 0.0387010174982490, 0.0387010174982490
0.503933506153032, 0.0386511654883044, 0.0384985694906851, 0.0384985694906851
0.506555723366697, 0.0384506176953420, 0.0382971722161720, 0.0382971722161720
0.509177760251299, 0.0382511146707185, 0.0380968147672135, 0.0380968147672135
0.511799544682159, 0.0380526456984773, 0.0378974863771117, 0.0378974863771117
0.514421004541540, 0.0378552002017515, 0.0376991764176461, 0.0376991764176461
0.517042067720634, 0.0376587677404966, 0.0375018743967976, 0.0375018743967976
0.519662662121545, 0.0374633380092681, 0.0373055699565171, 0.0373055699565171
0.522282715659270, 0.0372689008350432, 0.0371102528705376, 0.0371102528705376
0.524902156263686, 0.0370754461750845, 0.0369159130422283, 0.0369159130422283
0.527520911881527, 0.0368829641148448, 0.0367225405024906, 0.0367225405024906
0.530138910478373, 0.0366914448659143, 0.0365301254076943, 0.0365301254076943
0.532756080040624, 0.0365008787640051, 0.0363386580376534, 0.0363386580376534
0.535372348577486, 0.0363112562669772, 0.0361481287936407, 0.0361481287936407
0.537987644122949, 0.0361225679529003, 0.0359585281964404, 0.0359585281964404
0.540601894737767, 0.0359348045181545, 0.0357698468844371, 0.0357698468844371
0.543215028511438, 0.0357479567755657, 0.0355820756117419, 0.0355820756117419
0.545826973564180, 0.0355620156525784, 0.0353952052463530, 0.0353952052463530
0.548437658048911, 0.0353769721894617, 0.0352092267683514, 0.0352092267683514
0.551047010153221, 0.0351928175375506, 0.0350241312681302, 0.0350241312681302
0.553654958101352, 0.0350095429575193, 0.0348399099446574, 0.0348399099446574
0.556261430156170, 0.0348271398176886, 0.0346565541037705, 0.0346565541037705
0.558866354621138, 0.0346455995923637, 0.0344740551565031, 0.0344740551565031
0.561469659842288, 0.0344649138602047, 0.0342924046174426, 0.0342924046174426
0.564071274210195, 0.0342850743026261, 0.0341115941031179, 0.0341115941031179
0.566671126161943, 0.0341060727022274, 0.0339316153304171, 0.0339316153304171
0.569269144183094, 0.0339279009412522, 0.0337524601150337, 0.0337524601150337
0.571865256809658, 0.0337505510000769, 0.0335741203699419, 0.0335741203699419
0.574459392630057, 0.0335740149557259, 0.0333965881038991, 0.0333965881038991
0.577051480287088, 0.0333982849804161, 0.0332198554199761, 0.0332198554199761
0.579641448479887, 0.0332233533401266, 0.0330439145141134, 0.0330439145141134
0.582229225965891, 0.0330492123931961, 0.0328687576737039, 0.0328687576737039
0.584814741562798, 0.0328758545889449, 0.0326943772762010, 0.0326943772762010
0.587397924150522, 0.0327032724663234, 0.0325207657877519, 0.0325207657877519
0.589978702673152, 0.0325314586525841, 0.0323479157618549, 0.0323479157618549
0.592557006140908, 0.0323604058619788, 0.0321758198380411, 0.0321758198380411
0.595132763632088, 0.0321901068944790, 0.0320044707405792, 0.0320044707405792
0.597705904295025, 0.0320205546345198, 0.0318338612772033, 0.0318338612772033
0.600276357350033, 0.0318517420497663, 0.0316639843378634, 0.0316639843378634
0.602844052091354, 0.0316836621899032, 0.0314948328934979, 0.0314948328934979
0.605408917889104, 0.0315163081854450, 0.0313263999948271, 0.0313263999948271
0.607970884191213, 0.0313496732465685, 0.0311586787711687, 0.0311586787711687
0.610529880525371, 0.0311837506619665, 0.0309916624292731, 0.0309916624292731
0.613085836500960, 0.0310185337977215, 0.0308253442521795, 0.0308253442521795
0.615638681810996, 0.0308540160961999, 0.0306597175980919, 0.0306597175980919
0.618188346234059, 0.0306901910749664, 0.0304947758992740, 0.0304947758992740
0.620734759636226, 0.0305270523257169, 0.0303305126609639, 0.0303305126609639
0.623277851973002, 0.0303645935132318, 0.0301669214603065, 0.0301669214603065
0.625817553291243, 0.0302028083743468, 0.0300039959453054, 0.0300039959453054
0.628353793731083, 0.0300416907169427, 0.0298417298337913, 0.0298417298337913
0.630886503527854, 0.0298812344189527, 0.0296801169124093, 0.0296801169124093
0.633415613014007, 0.0297214334273886, 0.0295191510356227, 0.0295191510356227
0.635941052621026, 0.0295622817573824, 0.0293588261247336, 0.0293588261247336
0.638462752881344, 0.0294037734912468, 0.0291991361669201, 0.0291991361669201
0.640980644430252, 0.0292459027775508, 0.0290400752142901, 0.0290400752142901
0.643494658007807, 0.0290886638302135, 0.0288816373829505, 0.0288816373829505
0.646004724460740, 0.0289320509276119, 0.0287238168520924, 0.0287238168520924
0.648510774744353, 0.0287760584117062, 0.0285666078630908, 0.0285666078630908
0.651012739924423, 0.0286206806871799, 0.0284100047186201, 0.0284100047186201
0.653510551179098, 0.0284659122205953, 0.0282540017817840, 0.0282540017817840
0.656004139800785, 0.0283117475395639, 0.0280985934752595, 0.0280985934752595
0.658493437198045, 0.0281581812319315, 0.0279437742804554, 0.0279437742804554
0.660978374897480, 0.0280052079449781, 0.0277895387366842, 0.0277895387366842
0.663458884545612, 0.0278528223846313, 0.0276358814403482, 0.0276358814403482
0.665934897910768, 0.0277010193146947, 0.0274827970441379, 0.0274827970441379
0.668406346884953, 0.0275497935560892, 0.0273302802562446, 0.0273302802562446
0.670873163485726, 0.0273991399861081, 0.0271783258395850, 0.0271783258395850
0.673335279858071, 0.0272490535376855, 0.0270269286110387, 0.0270269286110387
0.675792628276258, 0.0270995291986781, 0.0268760834406976, 0.0268760834406976
0.678245141145714, 0.0269505620111591, 0.0267257852511281, 0.0267257852511281
0.680692751004874, 0.0268021470707255, 0.0265760290166441, 0.0265760290166441
0.683135390527043, 0.0266542795258176, 0.0264268097625930, 0.0264268097625930
0.685572992522246, 0.0265069545770507, 0.0262781225646516, 0.0262781225646516
0.688005489939074, 0.0263601674765593, 0.0261299625481343, 0.0261299625481343
0.690432815866532, 0.0262139135273520, 0.0259823248873119, 0.0259823248873119
0.692854903535877, 0.0260681880826805, 0.0258352048047410, 0.0258352048047410
0.695271686322455, 0.0259229865454173, 0.0256885975706041, 0.0256885975706041
0.697683097747535, 0.0257783043674468, 0.0255424985020601, 0.0255424985020601
0.700089071480135, 0.0256341370490675, 0.0253969029626051, 0.0253969029626051
0.702489541338851, 0.0254904801384041, 0.0252518063614430, 0.0252518063614430
0.704884441293672, 0.0253473292308318, 0.0251072041528656, 0.0251072041528656
0.707273705467800, 0.0252046799684112, 0.0249630918356434, 0.0249630918356434
0.709657268139462, 0.0250625280393323, 0.0248194649524243, 0.0248194649524243
0.712035063743716, 0.0249208691773726, 0.0246763190891429, 0.0246763190891429
0.714407026874256, 0.0247796991613616, 0.0245336498744382, 0.0245336498744382
0.716773092285209, 0.0246390138146578, 0.0243914529790805, 0.0243914529790805
0.719133194892932, 0.0244988090046362, 0.0242497241154069, 0.0242497241154069
0.721487269777804, 0.0243590806421843, 0.0241084590367654, 0.0241084590367654
0.723835252186005, 0.0242198246812098, 0.0239676535369678, 0.0239676535369678
0.726177077531305, 0.0240810371181568, 0.0238273034497505, 0.0238273034497505
0.728512681396835, 0.0239427139915326, 0.0236874046482434, 0.0236874046482434
0.730841999536862, 0.0238048513814441, 0.0235479530444474, 0.0235479530444474
0.733164967878554, 0.0236674454091437, 0.0234089445887191, 0.0234089445887191
0.735481522523747, 0.0235304922365844, 0.0232703752692634, 0.0232703752692634
0.737791599750694, 0.0233939880659855, 0.0231322411116339, 0.0231322411116339
0.740095136015828, 0.0232579291394063, 0.0229945381782405, 0.0229945381782405
0.742392067955503, 0.0231223117383304, 0.0228572625678647, 0.0228572625678647
0.744682332387737, 0.0229871321832587, 0.0227204104151812, 0.0227204104151812
0.746965866313956, 0.0228523868333116, 0.0225839778902876, 0.0225839778902876
0.749242606920720, 0.0227180720858410, 0.0224479611982405, 0.0224479611982405
0.751512491581454, 0.0225841843760507, 0.0223123565785983, 0.0223123565785983
0.753775457858171, 0.0224507201766271, 0.0221771603049709, 0.0221771603049709
0.756031443503189, 0.0223176759973774, 0.0220423686845762, 0.0220423686845762
0.758280386460841, 0.0221850483848793, 0.0219079780578022, 0.0219079780578022
0.760522224869187, 0.0220528339221376, 0.0217739847977765, 0.0217739847977765
0.762756897061711, 0.0219210292282510, 0.0216403853099416, 0.0216403853099416
0.764984341569020, 0.0217896309580884, 0.0215071760316356, 0.0215071760316356
0.767204497120531, 0.0216586358019736, 0.0213743534316804, 0.0213743534316804
0.769417302646164, 0.0215280404853797, 0.0212419140099742, 0.0212419140099742
0.771622697278011, 0.0213978417686328, 0.0211098542970914, 0.0211098542970914
0.773820620352022, 0.0212680364466246, 0.0209781708538865, 0.0209781708538865
0.776011011409665, 0.0211386213485347, 0.0208468602711053, 0.0208468602711053
0.778193810199592, 0.0210095933375622, 0.0207159191690003, 0.0207159191690003
0.780368956679299, 0.0208809493106669, 0.0205853441969520, 0.0205853441969520
0.782536391016771, 0.0207526861983197, 0.0204551320330959, 0.0204551320330959
0.784696053592134, 0.0206248009642632, 0.0203252793839541, 0.0203252793839541
0.786847884999294, 0.0204972906052816, 0.0201957829840723, 0.0201957829840723
0.788991826047569, 0.0203701521509806, 0.0200666395956620, 0.0200666395956620
0.791127817763315, 0.0202433826635775, 0.0199378460082475, 0.0199378460082475
0.793255801391556, 0.0201169792377011, 0.0198093990383177, 0.0198093990383177
0.795375718397593, 0.0199909390002021, 0.0196812955289828, 0.0196812955289828
0.797487510468616, 0.0198652591099740, 0.0195535323496359, 0.0195535323496359
0.799591119515311, 0.0197399367577842, 0.0194261063956191, 0.0194261063956191
0.801686487673451, 0.0196149691661165, 0.0192990145878937, 0.0192990145878937
0.803773557305498, 0.0194903535890239, 0.0191722538727159, 0.0191722538727159
0.805852271002177, 0.0193660873119939, 0.0190458212213159, 0.0190458212213159
0.807922571584065, 0.0192421676518230, 0.0189197136295818, 0.0189197136295818
0.809984402103156, 0.0191185919565058, 0.0187939281177481, 0.0187939281177481
0.812037705844434, 0.0189953576051337, 0.0186684617300873, 0.0186684617300873
0.814082426327428, 0.0188724620078068, 0.0185433115346070, 0.0185433115346070
0.816118507307769, 0.0187499026055590, 0.0184184746227500, 0.0184184746227500
0.818145892778735, 0.0186276768702948, 0.0182939481090990, 0.0182939481090990
0.820164526972792, 0.0185057823047400, 0.0181697291310845, 0.0181697291310845
0.822174354363131, 0.0183842164424065, 0.0180458148486978, 0.0180458148486978
0.824175319665190, 0.0182629768475705, 0.0179222024442061, 0.0179222024442061
0.826167367838179, 0.0181420611152650, 0.0177988891218731, 0.0177988891218731
0.828150444086590, 0.0180214668712881, 0.0176758721076820, 0.0176758721076820
0.830124493861712, 0.0179011917722261, 0.0175531486490621, 0.0175531486490621
0.832089462863120, 0.0177812335054926, 0.0174307160146204, 0.0174307160146204
0.834045297040180, 0.0176615897893842, 0.0173085714938745, 0.0173085714938745
0.835991942593528, 0.0175422583731535, 0.0171867123969910, 0.0171867123969910
0.837929345976553, 0.0174232370370990, 0.0170651360545257, 0.0170651360545257
0.839857453896870, 0.0173045235926743, 0.0169438398171681, 0.0169438398171681
0.841776213317785, 0.0171861158826159, 0.0168228210554887, 0.0168228210554887
0.843685571459755, 0.0170680117810905, 0.0167020771596896, 0.0167020771596896
0.845585475801838, 0.0169502091938634, 0.0165816055393584, 0.0165816055393584
0.847475874083139, 0.0168327060584880, 0.0164614036232250, 0.0164614036232250
0.849356714304248, 0.0167155003445175, 0.0163414688589217, 0.0163414688589217
0.851227944728670, 0.0165985900537401, 0.0162217987127460, 0.0162217987127460
0.853089513884247, 0.0164819732204383, 0.0161023906694265, 0.0161023906694265
0.854941370564574, 0.0163656479116731, 0.0159832422318919, 0.0159832422318919
0.856783463830409, 0.0162496122275956, 0.0158643509210425, 0.0158643509210425
0.858615743011075, 0.0161338643017850, 0.0157457142755247, 0.0157457142755247
0.860438157705849, 0.0160184023016161, 0.0156273298515086, 0.0156273298515086
0.862250657785354, 0.0159032244286573, 0.0155091952224675, 0.0155091952224676
0.864053193392934, 0.0157883289190996, 0.0153913079789611, 0.0153913079789611
0.865845714946030, 0.0156737140442191, 0.0152736657284202, 0.0152736657284202
0.867628173137535, 0.0155593781108749, 0.0151562660949352, 0.0151562660949352
0.869400518937163, 0.0154453194620415, 0.0150391067190463, 0.0150391067190463
0.871162703592785, 0.0153315364773828, 0.0149221852575364, 0.0149221852575364
0.872914678631779, 0.0152180275738634, 0.0148054993832268, 0.0148054993832268
0.874656395862358, 0.0151047912064038, 0.0146890467847749, 0.0146890467847749
0.876387807374901, 0.0149918258685802, 0.0145728251664744, 0.0145728251664744
0.878108865543265, 0.0148791300933706, 0.0144568322480583, 0.0144568322480583
0.879819523026097, 0.0147667024539514, 0.0143410657645034, 0.0143410657645034
0.881519732768140, 0.0146545415645448, 0.0142255234658378, 0.0142255234658378
0.883209448001521, 0.0145426460813226, 0.0141102031169505, 0.0141102031169505
0.884888622247043, 0.0144310147033674, 0.0139951024974026, 0.0139951024974026
0.886557209315460, 0.0143196461736949, 0.0138802194012417, 0.0138802194012417
0.888215163308749, 0.0142085392803420, 0.0137655516368177, 0.0137655516368177
0.889862438621372, 0.0140976928575221, 0.0136510970266007, 0.0136510970266007
0.891498989941532, 0.0139871057868539, 0.0135368534070014, 0.0135368534070013
0.893124772252417, 0.0138767769986673, 0.0134228186281933, 0.0134228186281933
0.894739740833439, 0.0137667054733889, 0.0133089905539368, 0.0133089905539368
0.896343851261466, 0.0136568902430157, 0.0131953670614056, 0.0131953670614056
0.897937059412040, 0.0135473303926790, 0.0130819460410146, 0.0130819460410146
0.899519321460597, 0.0134380250623059, 0.0129687253962499, 0.0129687253962499
0.901090593883666, 0.0133289734483829, 0.0128557030435009, 0.0128557030435009
0.902650833460069, 0.0132201748058306, 0.0127428769118943, 0.0127428769118943
0.904199997272111, 0.0131116284499929, 0.0126302449431290, 0.0126302449431290
0.905738042706758, 0.0130033337587514, 0.0125178050913140, 0.0125178050913140
0.907264927456813, 0.0128952901747707, 0.0124055553228076, 0.0124055553228076
0.908780609522074, 0.0127874972078846, 0.0122934936160578, 0.0122934936160578
0.910285047210494, 0.0126799544376317, 0.0121816179614456, 0.0121816179614456
0.911778199139328, 0.0125726615159507, 0.0120699263611284, 0.0120699263611284
0.913260024236268, 0.0124656181700456, 0.0119584168288866, 0.0119584168288866
0.914730481740574, 0.0123588242054333, 0.0118470873899711, 0.0118470873899711
0.916189531204197, 0.0122522795091855, 0.0117359360809517, 0.0117359360809517
0.917637132492890, 0.0121459840533785, 0.0116249609495690, 0.0116249609495690
0.919073245787312, 0.0120399378987649, 0.0115141600545856, 0.0115141600545856
0.920497831584124, 0.0119341411986845, 0.0114035314656405, 0.0114035314656405
0.921910850697075, 0.0118285942032307, 0.0112930732631041, 0.0112930732631041
0.923312264258079, 0.0117232972636891, 0.0111827835379353, 0.0111827835379353
0.924702033718289, 0.0116182508372728, 0.0110726603915393, 0.0110726603915393
0.926080120849150, 0.0115134554921710, 0.0109627019356274, 0.0109627019356274
0.927446487743455, 0.0114089119129391, 0.0108529062920783, 0.0108529062920783
0.928801096816387, 0.0113046209062527, 0.0107432715928001, 0.0107432715928001
0.930143910806555, 0.0112005834070556, 0.0106337959795945, 0.0106337959795945
0.931474892777012, 0.0110968004851319, 0.0105244776040215, 0.0105244776040215
0.932794006116282, 0.0109932733521343, 0.0104153146272664, 0.0104153146272664
0.934101214539355, 0.0108900033691067, 0.0103063052200070, 0.0103063052200070
0.935396482088694, 0.0107869920545398, 0.0101974475622829, 0.0101974475622829
0.936679773135221, 0.0106842410930022, 0.0100887398433657, 0.0100887398433657
0.937951052379296, 0.0105817523443972, 0.00998018026163053, 0.00998018026163053
0.939210284851690, 0.0104795278538938, 0.00987176702442868, 0.00987176702442868
0.940457435914546, 0.0103775698625910, 0.00976349834796161, 0.00976349834796161
0.941692471262331, 0.0102758808189784, 0.00965537245715592, 0.00965537245715592
0.942915356922780, 0.0101744633912603, 0.00954738758553966, 0.00954738758553965
0.944126059257833, 0.0100733204806190, 0.00943954197511960, 0.00943954197511960
0.945324544964556, 0.00997245523550305, 0.00933183387625981, 0.00933183387625981
0.946510781076061, 0.00987187106702919, 0.00922426154756113, 0.00922426154756114
0.947684734962410, 0.00977157166560087, 0.00911682325574188, 0.00911682325574188
0.948846374331513, 0.00967156101885585, 0.00900951727551951, 0.00900951727551951
0.949995667230018, 0.00957184343106654, 0.00890234188949340, 0.00890234188949341
0.951132582044189, 0.00947242354412980, 0.00879529538802866, 0.00879529538802866
0.952257087500775, 0.00937330636030020, 0.00868837606914075, 0.00868837606914076
0.953369152667871, 0.00927449726683496, 0.00858158223838147, 0.00858158223838146
0.954468746955767, 0.00917600206273968, 0.00847491220872546, 0.00847491220872546
0.955555840117793, 0.00907782698782502, 0.00836836430045811, 0.00836836430045811
0.956630402251148, 0.00897997875430755, 0.00826193684106406, 0.00826193684106405
0.957692403797723, 0.00888246458121850, 0.00815562816511676, 0.00815562816511676
0.958741815544917, 0.00878529223191126, 0.00804943661416902, 0.00804943661416902
0.959778608626434, 0.00868847005499676, 0.00794336053664427, 0.00794336053664427
0.960802754523084, 0.00859200702907486, 0.00783739828772882, 0.00783739828772881
0.961814225063566, 0.00849591281167603, 0.00773154822926490, 0.00773154822926490
0.962812992425237, 0.00840019779287905, 0.00762580872964472, 0.00762580872964472
0.963799029134885, 0.00830487315413018, 0.00752017816370505, 0.00752017816370505
0.964772308069482, 0.00820995093285890, 0.00741465491262296, 0.00741465491262296
0.965732802456928, 0.00811544409356034, 0.00730923736381203, 0.00730923736381202
0.966680485876789, 0.00802136660610957, 0.00720392391081964, 0.00720392391081964
0.967615332261026, 0.00792773353216918, 0.00709871295322478, 0.00709871295322478
0.968537315894707, 0.00783456112067962, 0.00699360289653687, 0.00699360289653688
0.969446411416719, 0.00774186691355214, 0.00688859215209501, 0.00688859215209501
0.970342593820463, 0.00764966986285040, 0.00678367913696829, 0.00678367913696829
0.971225838454543, 0.00755799046092750, 0.00667886227385652, 0.00667886227385653
0.972096121023445, 0.00746685088520720, 0.00657413999099191, 0.00657413999099191
0.972953417588202, 0.00737627515954490, 0.00646951072204121, 0.00646951072204121
0.973797704567055, 0.00728628933440521, 0.00636497290600870, 0.00636497290600870
0.974628958736102, 0.00719692168843264, 0.00626052498713978, 0.00626052498713978
0.975447157229936, 0.00710820295440603, 0.00615616541482515, 0.00615616541482514
0.976252277542274, 0.00702016657304128, 0.00605189264350571, 0.00605189264350571
0.977044297526575, 0.00693284897867638, 0.00594770513257804, 0.00594770513257804
0.977823195396652, 0.00684628992154225, 0.00584360134630048, 0.00584360134630048
0.978588949727268, 0.00676053283212331, 0.00573957975369988, 0.00573957975369987
0.979341539454727, 0.00667562523405692, 0.00563563882847872, 0.00563563882847872
0.980080943877456, 0.00659161921316050, 0.00553177704892320, 0.00553177704892320
0.980807142656567, 0.00650857195153139, 0.00542799289781140, 0.00542799289781140
0.981520115816425, 0.00642654633730285, 0.00532428486232243, 0.00532428486232242
0.982219843745193, 0.00634561166260884, 0.00522065143394573, 0.00522065143394573
0.982906307195371, 0.00626584442469634, 0.00511709110839130, 0.00511709110839130
0.983579487284328, 0.00618732924802116, 0.00501360238550001, 0.00501360238550001
0.984239365494818, 0.00611015994868672, 0.00491018376915481, 0.00491018376915481
0.984885923675493, 0.00603444076689870, 0.00480683376719206, 0.00480683376719206
0.985519144041401, 0.00596028779839274, 0.00470355089131377, 0.00470355089131377
0.986139009174474, 0.00588783066230317, 0.00460033365699977, 0.00460033365699977
0.986745502024007, 0.00581721445097866, 0.00449718058342084, 0.00449718058342084
0.987338605907130, 0.00574860201722790, 0.00439409019335200, 0.00439409019335200
0.987918304509263, 0.00568217666688972, 0.00429106101308629, 0.00429106101308629
0.988484581884568, 0.00561814534014669, 0.00418809157234901, 0.00418809157234901
0.989037422456387, 0.00555674238446601, 0.00408518040421225, 0.00408518040421225
0.989576811017668, 0.00549823404658606, 0.00398232604501012, 0.00398232604501012
0.990102732731385, 0.00544292384198586, 0.00387952703425400, 0.00387952703425400
0.990615173130947, 0.00539115899966626, 0.00377678191454835, 0.00377678191454835
0.991114118120596, 0.00534333823028686, 0.00367408923150693, 0.00367408923150693
0.991599553975792, 0.00529992112996067, 0.00357144753366936, 0.00357144753366937
0.992071467343593, 0.00526143961455288, 0.00346885537241786, 0.00346885537241786
0.992529845243023, 0.00522851188574900, 0.00336631130189463, 0.00336631130189463
0.992974675065425, 0.00520185956781824, 0.00326381387891923, 0.00326381387891923
0.993405944574813, 0.00518232883264187, 0.00316136166290659, 0.00316136166290659
0.993823641908206, 0.00517091656302949, 0.00305895321578503, 0.00305895321578503
0.994227755575953, 0.00516880290750217, 0.00295658710191487, 0.00295658710191487
0.994618274462051, 0.00517739197570220, 0.00285426188800703, 0.00285426188800702
0.994995187824451, 0.00519836294117955, 0.00275197614304226, 0.00275197614304226
0.995358485295353, 0.00523373449454085, 0.00264972843819020, 0.00264972843819020
0.995708156881489, 0.00528594647168958, 0.00254751734672914, 0.00254751734672914
0.996044192964402, 0.00535796362692187, 0.00244534144396578, 0.00244534144396578
0.996366584300707, 0.00545340799730758, 0.00234319930715514, 0.00234319930715514
0.996675322022347, 0.00557672818829508, 0.00224108951542107, 0.00224108951542107
0.996970397636837, 0.00573341627238608, 0.00213901064967652, 0.00213901064967652
0.997251803027497, 0.00593028587727617, 0.00203696129254443, 0.00203696129254443
0.997519530453676, 0.00617582841621646, 0.00193494002827851, 0.00193494002827851
0.997773572550963, 0.00648066808554471, 0.00183294544268443, 0.00183294544268443
0.998013922331392, 0.00685813969938248, 0.00173097612304103, 0.00173097612304103
0.998240573183634, 0.00732501552229269, 0.00162903065802182, 0.00162903065802182
0.998453518873176, 0.00790240581447087, 0.00152710763761669, 0.00152710763761669
0.998652753542496, 0.00861684889464954, 0.00142520565305337, 0.00142520565305337
0.998838271711221, 0.00950158353720933, 0.00132332329671989, 0.00132332329671989
0.999010068276283, 0.0105979490750032, 0.00122145916208594, 0.00122145916208594
0.999168138512051, 0.0119567718939399, 0.00111961184362580, 0.00111961184362580
0.999312478070471, 0.0136394531146408, 0.00101777993673994, 0.00101777993673994
0.999443082981175, 0.0157182561566714, 0.000915962037678013, 0.000915962037678013
0.999559949651599, 0.0182750086846420, 0.000814156743460907, 0.000814156743460907
0.999663074867079, 0.0213971363015625, 0.000712362651803786, 0.000712362651803785
0.999752455790935, 0.0251697887024467, 0.000610578361038269, 0.000610578361038272
0.999828089964557, 0.0296630932978676, 0.000508802470035562, 0.000508802470035559
0.999889975307467, 0.0349146640016089, 0.000407033578129393, 0.000407033578129395
0.999938110117376, 0.0409096558066829, 0.000305270285038017, 0.000305270285038018
0.999972493070236, 0.0475635309422053, 0.000203511190788500, 0.000203511190788501
0.999993123220269, 0.0547148695305752, 0.000101754895638663, 0.000101754895638664
1, 0.0621348189896284, 0, 0

==> table/Fourier_example.txt <==
theta,S1,S2
0, 0, 0.0106093474832632
0.00400801603206413, 0.000307164290712991, 0.0135899247783607
0.00801603206412826, 0.00240357194467674, 0.0219875820028611
0.0120240480961924, 0.00781813320095395, 0.0343481398672408
0.0160320641282565, 0.0175969305181689, 0.0487721979584514
0.0200400801603206, 0.0321509069302325, 0.0634884075574943
0.0240480961923848, 0.0511958909639313, 0.0773223577202957
0.0280561122244489, 0.0737937018531291, 0.0899013046981901
0.0320641282565130, 0.0984883955888454, 0.101549746400931
0.0360721442885772, 0.123517886457271, 0.112956079802997
0.0400801603206413, 0.147070217211652, 0.124772799285061
0.0440881763527054, 0.167547246297921, 0.137320001576503
0.0480961923847695, 0.183797419245804, 0.150497144425923
0.0521042084168337, 0.195283756706171, 0.163905350696745
0.0561122244488978, 0.202162579380528, 0.177090528879683
0.0601202404809619, 0.205261441291238, 0.189776019511982
0.0641282565130261, 0.205959380362181, 0.201976050558354
0.0681362725450902, 0.205986795621711, 0.213951191482282
0.0721442885771543, 0.207173961364130, 0.226047068134641
0.0761523046092184, 0.211184688673827, 0.238509248649760
0.0801603206412826, 0.219273849886409, 0.251368701968872
0.0841683366733467, 0.232104064969745, 0.264447665594932
0.0881763527054108, 0.249648299038781, 0.277471050751500
0.0921843687374749, 0.271192671514732, 0.290217155721297
0.0961923847695391, 0.295439231718472, 0.302627641564543
0.100200400801603, 0.320693921991476, 0.314824187100192
0.104208416833667, 0.345112538461372, 0.327030944765172
0.108216432865731, 0.366969017462691, 0.339450011909581
0.112224448897796, 0.384907061435842, 0.352157601956106
0.116232464929860, 0.398138463022327, 0.365073053375641
0.120240480961924, 0.406559160661368, 0.378011663498616
0.124248496993988, 0.410765959508863, 0.390788314081321
0.128256513026052, 0.411971258375354, 0.403314709937921
0.132264529058116, 0.411827949441857, 0.415639946999262
0.136272545090180, 0.412189750026892, 0.427916629904782
0.140280561122245, 0.414841678577964, 0.440314579654684
0.144288577154309, 0.421239818120197, 0.452930275067624
0.148296593186373, 0.432298263092190, 0.465739767130809
0.152304609218437, 0.448254386123074, 0.478617515838700
0.156312625250501, 0.468632256966656, 0.491407883393962
0.160320641282565, 0.492309826240748, 0.504009033280113
0.164328657314629, 0.517680409484959, 0.516424407946545
0.168336673346693, 0.542885260522852, 0.528756124056932
0.172344689378758, 0.566083608673007, 0.541146397335210
0.176352705410822, 0.585720975718467, 0.553700251832977
0.180360721442886, 0.600756709033653, 0.566431220379422
0.184368737474950, 0.610817468065966, 0.579257847790442
0.188376753507014, 0.616254058670419, 0.592050802652854
0.192384769539078, 0.618092991624416, 0.604703616077982
0.196392785571142, 0.617889427815266, 0.617188585171574
0.200400801603206, 0.617502546232619, 0.629568688351574
0.204408817635271, 0.618825739587375, 0.641960768841816
0.208416833667335, 0.623510742350130, 0.654471292136707
0.212424849699399, 0.632725835297365, 0.667139820552463
0.216432865731463, 0.646983475721882, 0.679920057520557
0.220440881763527, 0.666062746582676, 0.692707339917480
0.224448897795591, 0.689038326801747, 0.705396440614661
0.228456913827655, 0.714412233000567, 0.717937900059604
0.232464929859719, 0.740329608768215, 0.730362858949420
0.236472945891784, 0.764847519957577, 0.742764056710701
0.240480961923848, 0.786217856106677, 0.755244408958600
0.244488977955912, 0.803143201758448, 0.767861563303529
0.248496993987976, 0.814968278610178, 0.780598197367887
0.252505010020040, 0.821778755209983, 0.793373265371436
0.256513026052104, 0.824392564888512, 0.806087108054686
0.260521042084168, 0.824244445198484, 0.818675409999625
0.264529058116232, 0.823179960394888, 0.831142879421051
0.268537074148297, 0.823188531619094, 0.843559090208275
0.272545090180361, 0.826114037047220, 0.856019606407720
0.276553106212425, 0.833385019769417, 0.868594035980433
0.280561122244489, 0.845803919148734, 0.881289175739393
0.284569138276553, 0.863426369604378, 0.894046697127811
0.288577154308617, 0.885548674395729, 0.906775879285499
0.292585170340681, 0.910805916263800, 0.919403082601400
0.296593186372746, 0.937367071260722, 0.931911046502690
0.300601202404810, 0.963199284793443, 0.944347095192057
0.304609218436874, 0.986363227228600, 0.956796438928216
0.308617234468938, 1.00529668387051, 0.969335580892154
0.312625250501002, 1.01904497715551, 0.981991252617516
0.316633266533066, 1.02740429651480, 0.994726871750797
0.320641282565130, 1.03095647441388, 1.00746333259706
0.324649298597194, 1.03098941515342, 1.02012235893918
0.328657314629259, 1.02931399831505, 1.03266870652368
0.332665330661323, 1.02800343092284, 1.04512850513567
0.336673346693387, 1.02909249769094, 1.05757423049837
0.340681362725451, 1.03428026279149, 1.07008490806639
0.344689378757515, 1.04467958411544, 1.08270336118053
0.348697394789579, 1.06065029549044, 1.09541359272450
0.352705410821643, 1.08174099476431, 1.10815021717233
0.356713426853707, 1.10674874022267, 1.12083442450166
0.360721442885772, 1.13388885143435, 1.13341672834734
0.364729458917836, 1.16105091070079, 1.14590334642957
0.368737474949900, 1.18610431750699, 1.15835217672312
0.372745490981964, 1.20720924043838, 1.17084090300591
0.376753507014028, 1.22308767204346, 1.18342477130587
0.380761523046092, 1.23321473822954, 1.19610695475725
0.384769539078156, 1.23790170557971, 1.20883737899340
0.388777555110220, 1.23825767234896, 1.22154034699005
0.392785571142285, 1.23603449580516, 1.23415574694572
0.396793587174349, 1.23337656128614, 1.24667143988959
0.400801603206413, 1.23251105159169, 1.25912940075198
0.404809619238477, 1.23542335879424, 1.27160252731229
0.408817635270541, 1.24356484309858, 1.28415491074859
0.412825651302605, 1.25763585551534, 1.29680719372572
0.416833667334669, 1.27747636540641, 1.30952571707624
0.420841683366734, 1.30208115210153, 1.32224114808308
0.424849699398798, 1.32973852558311, 1.33488629611988
0.428857715430862, 1.35827352842483, 1.34743251428606
0.432865731462926, 1.38536116033043, 1.35990498865663
0.436873747494990, 1.40886462479452, 1.37236876709259
0.440881763527054, 1.42714950547477, 1.38489326591881
0.444889779559118, 1.43932779637143, 1.39751459968121
0.448897795591182, 1.44539546649707, 1.41021615409781
0.452905811623247, 1.44624238456854, 1.42293784007605
0.456913827655311, 1.44353181367254, 1.43560888289577
0.460921843687375, 1.43946566835064, 1.44818627359947
0.464929859719439, 1.43646855145192, 1.46067801431202
0.468937875751503, 1.43683578461204, 1.47313860754781
0.472945891783567, 1.44239639021801, 1.48563932625192
0.476953907815631, 1.45424036850612, 1.49822946464919
0.480961923847695, 1.47255079508972, 1.51090961505777
0.484969939879760, 1.49656644466140, 1.52363144277593
0.488977955911824, 1.52468191447584, 1.53632402868153
0.492985971943888, 1.55467225731614, 1.54893243741741
0.496993987975952, 1.58401082837580, 1.56144755776300
0.501002004008016, 1.61023508650763, 1.57391102258431
0.505010020040080, 1.63130755060192, 1.58639255444985
0.509018036072144, 1.64591917037002, 1.59895205177589
0.513026052104208, 1.65369011118644, 1.61160701157666
0.517034068136273, 1.65523734311827, 1.62432298890431
0.521042084168337, 1.65209745396831, 1.63703228984274
0.525050100200401, 1.64651406502932, 1.64967076379829
0.529058116232465, 1.64111909182277, 1.66221271837235
0.533066132264529, 1.63855295657658, 1.67468497321928
0.537074148296593, 1.64107836448461, 1.68715237349210
0.541082164328657, 1.65024393503151, 1.69968257942075
0.545090180360721, 1.66664748376395, 1.71230923134681
0.549098196392786, 1.68983491288703, 1.72501352281883
0.553106212424850, 1.71835140286687, 1.73773426424489
0.557114228456914, 1.74993962869043, 1.75040105885497
0.561122244488978, 1.78185821083530, 1.76297262258838
0.565130260521042, 1.81127568784412, 1.77545941096581
0.569138276553106, 1.83568362321345, 1.78791816575209
0.573146292585170, 1.85326882321117, 1.80042121759384
0.577154308617235, 1.86318969193296, 1.81301713346374
0.581162324649299, 1.86571488117397, 1.82570409567363
0.585170340681363, 1.86220181863281, 1.83843058698083
0.589178356713427, 1.85491569058288, 1.85112317430546
0.593186372745491, 1.84671272678051, 1.86372642505047
0.597194388777555, 1.84063180690205, 1.87623328354782
0.601202404809619, 1.83945249713841, 1.88868928217083
0.605210420841683, 1.84528348622825, 1.90116809669600
0.609218436873747, 1.85924203561959, 1.91373155152056
0.613226452905812, 1.88127282353996, 1.92639575936958
0.617234468937876, 1.91013507681326, 1.93912191631540
0.621242484969940, 1.94356285605115, 1.95183699185178
0.625250501002004, 1.97857820307039, 1.96447330044124
0.629258517034068, 2.01191420997296, 1.97700554075213
0.633266533066132, 2.04048826254730, 1.98946506142253
0.637274549098197, 2.06185729288257, 2.00192333097797
0.641282565130261, 2.07458822230749, 2.01445330794611
0.645290581162325, 2.07848786976309, 2.02708956145404
0.649298597194389, 2.07465601255768, 2.03980890889474
0.653306613226453, 2.06535035382414, 2.05254239046294
0.657314629258517, 2.05367934188777, 2.06521242143935
0.661322645290581, 2.04316419431822, 2.07777513816871
0.665330661322645, 2.03723138013511, 2.09024486120329
0.669338677354709, 2.03870820925456, 2.10268706254863
0.673346693386774, 2.04939524348097, 2.11518324580607
0.677354709418838, 2.06977961255966, 2.12778654344088
0.681362725450902, 2.09893416787333, 2.14049218061002
0.685370741482966, 2.13462131363289, 2.15323918819879
0.689378757515030, 2.17359095771374, 2.16594291438132
0.693386773547094, 2.21203351346647, 2.17854103597080
0.697394789579158, 2.24612541304053, 2.19102810722750
0.701402805611222, 2.27258967613237, 2.20345953778799
0.705410821643287, 2.28919006990419, 2.21592228951452
0.709418837675351, 2.29508512577670, 2.22848774597174
0.713426853707415, 2.29098689872972, 2.24117224477500
0.717434869739479, 2.27909642359456, 2.25392704176690
0.721442885771543, 2.26281962247387, 2.26666377681290
0.725450901803607, 2.24629945913950, 2.27930218848406
0.729458917835671, 2.23382778922809, 2.29181437225227
0.733466933867735, 2.22921950967745, 2.30424124016122
0.737474949899799, 2.23523928247263, 2.31667155663713
0.741482965931864, 2.25316589312465, 2.32919422624681
0.745490981963928, 2.28256162191946, 2.34184940938577
0.749498997995992, 2.32128608123954, 2.35460526915424
0.753507014028056, 2.36575956326345, 2.36737372532751
0.757515030060120, 2.41144483952820, 2.38005751746483
0.761523046092185, 2.45348371946092, 2.39260351236748
0.765531062124249, 2.48740031278808, 2.40503313024731
0.769539078156313, 2.50977059813464, 2.41743256660465
0.773547094188377, 2.51875970323564, 2.42990709710518
0.777555110220441, 2.51444440730646, 2.44252359215990
0.781563126252505, 2.49886689288820, 2.45527251948828
0.785571142284569, 2.47580297848373, 2.46807090597843
0.789579158316633, 2.45026887550994, 2.48080585653307
0.793587174348697, 2.42782918521252, 2.49339592439814
0.797595190380762, 2.41379976515055, 2.50583710856131
0.801603206412826, 2.41245756646025, 2.51820764854008
0.805611222444890, 2.42637251624325, 2.53062760460890
0.809619238476954, 2.45596304984411, 2.54319395234382
0.813627254509018, 2.49934835230618, 2.55592610977307
0.817635270541082, 2.55253030344406, 2.56875230934833
0.821643286573146, 2.60989184900427, 2.58154584431905
0.825651302605211, 2.66495241480080, 2.59419308864039
0.829659318637275, 2.71128161113786, 2.60665699033070
0.833667334669339, 2.74344568755084, 2.61900079868396
0.837675350701403, 2.75785126902683, 2.63135727313387
0.841683366733467, 2.75335988659361, 2.64385806369442
0.845691382765531, 2.73157417194496, 2.65656055026140
0.849699398797595, 2.69673917978271, 2.66941248101254
0.853707414829659, 2.65525474002170, 2.68227573176727
0.857715430861723, 2.61485004916051, 2.69499887686928
0.861723446893787, 2.58352224081833, 2.70750081210900
0.865731462925852, 2.56837915164637, 2.71981967908896
0.869739478957916, 2.57454703004426, 2.73209814974042
0.873747494989980, 2.60430288201880, 2.74450975566621
0.877755511022044, 2.65656770656441, 2.75716379257756
0.881763527054108, 2.72685328752034, 2.77004031204460
0.885771543086173, 2.80769658136344, 2.78299310712604
0.889779559118237, 2.88954943894444, 2.79582329793263
0.893787575150301, 2.96202614189488, 2.80838722503346
0.897795591182365, 3.01535595931391, 2.82068099213797
0.901803607214429, 3.04185059770896, 2.83285299739485
0.905811623246493, 3.03718290372606, 2.84513221137888
0.909819639278557, 3.00128641479610, 2.85770570198939
0.913827655310621, 2.93872482225166, 2.87060957597438
0.917835671342685, 2.85844209850373, 2.88369521777409
0.921843687374750, 2.77288083332696, 2.89669620597606
0.925851703406814, 2.69653884543232, 2.90936780105900
0.929859719438878, 2.64411188892575, 2.92162818387526
0.933867735470942, 2.62843297970793, 2.93362284002547
0.937875751503006, 2.65845780181388, 2.94566796430475
0.941883767535070, 2.73755483140976, 2.95809076285964
0.945891783567134, 2.86233584187886, 2.97104328885956
0.949899799599199, 3.02220893943939, 2.98439010264847
0.953907815631263, 3.19975775478752, 2.99774231545643
0.957915831663327, 3.37195573558045, 3.01064059251860
0.961923847695391, 3.51212479153181, 3.02280948128129
0.965931863727455, 3.59245492700371, 3.03435543514459
0.969939879759519, 3.58682749282212, 3.04579012175493
0.973947895791583, 3.47363883126578, 3.05783102011753
0.977955911823647, 3.23830967257287, 3.07103469086055
0.981963927855711, 2.87519088648304, 3.08540753726816
0.985971943887775, 2.38863589331552, 3.10017021722650
0.989979959919840, 1.79309776997542, 3.11380515752768
0.993987975951904, 1.11221493172721, 3.12440708101353
0.997995991983968, 0.376960999497116, 3.13022929003057
1.00200400801603, -0.376960999497076, 3.13022929003057
1.00601202404810, -1.11221493172720, 3.12440708101353
1.01002004008016, -1.79309776997543, 3.11380515752768
1.01402805611222, -2.38863589331551, 3.10017021722650
1.01803607214429, -2.87519088648303, 3.08540753726816
1.02204408817635, -3.23830967257287, 3.07103469086055
1.02605210420842, -3.47363883126577, 3.05783102011753
1.03006012024048, -3.58682749282212, 3.04579012175493
1.03406813627255, -3.59245492700371, 3.03435543514459
1.03807615230461, -3.51212479153182, 3.02280948128129
1.04208416833667, -3.37195573558046, 3.01064059251860
1.04609218436874, -3.19975775478753, 2.99774231545643
1.05010020040080, -3.02220893943939, 2.98439010264847
1.05410821643287, -2.86233584187886, 2.97104328885956
1.05811623246493, -2.73755483140976, 2.95809076285964
1.06212424849699, -2.65845780181388, 2.94566796430475
1.06613226452906, -2.62843297970793, 2.93362284002547
1.07014028056112, -2.64411188892575, 2.92162818387526
1.07414829659319, -2.69653884543232, 2.90936780105900
1.07815631262525, -2.77288083332696, 2.89669620597606
1.08216432865731, -2.85844209850372, 2.88369521777409
1.08617234468938, -2.93872482225166, 2.87060957597438
1.09018036072144, -3.00128641479610, 2.85770570198939
1.09418837675351, -3.03718290372606, 2.84513221137888
1.09819639278557, -3.04185059770896, 2.83285299739485
1.10220440881764, -3.01535595931391, 2.82068099213797
1.10621242484970, -2.96202614189488, 2.80838722503346
1.11022044088176, -2.88954943894444, 2.79582329793263
1.11422845691383, -2.80769658136343, 2.78299310712604
1.11823647294589, -2.72685328752034, 2.77004031204460
1.12224448897796, -2.65656770656441, 2.75716379257756
1.12625250501002, -2.60430288201880, 2.74450975566621
1.13026052104208, -2.57454703004426, 2.73209814974042
1.13426853707415, -2.56837915164637, 2.71981967908896
1.13827655310621, -2.58352224081832, 2.70750081210900
1.14228456913828, -2.61485004916051, 2.69499887686928
1.14629258517034, -2.65525474002170, 2.68227573176727
1.15030060120240, -2.69673917978271, 2.66941248101254
1.15430861723447, -2.73157417194496, 2.65656055026140
1.15831663326653, -2.75335988659360, 2.64385806369441
1.16232464929860, -2.75785126902683, 2.63135727313387
1.16633266533066, -2.74344568755084, 2.61900079868397
1.17034068136273, -2.71128161113786, 2.60665699033070
1.17434869739479, -2.66495241480081, 2.59419308864039
1.17835671342685, -2.60989184900427, 2.58154584431905
1.18236472945892, -2.55253030344406, 2.56875230934833
1.18637274549098, -2.49934835230618, 2.55592610977307
1.19038076152305, -2.45596304984411, 2.54319395234382
1.19438877755511, -2.42637251624325, 2.53062760460890
1.19839679358717, -2.41245756646025, 2.51820764854008
1.20240480961924, -2.41379976515055, 2.50583710856131
1.20641282565130, -2.42782918521252, 2.49339592439814
1.21042084168337, -2.45026887550994, 2.48080585653307
1.21442885771543, -2.47580297848373, 2.46807090597843
1.21843687374749, -2.49886689288820, 2.45527251948828
1.22244488977956, -2.51444440730646, 2.44252359215990
1.22645290581162, -2.51875970323564, 2.42990709710518
1.23046092184369, -2.50977059813464, 2.41743256660465
1.23446893787575, -2.48740031278808, 2.40503313024731
1.23847695390782, -2.45348371946092, 2.39260351236748
1.24248496993988, -2.41144483952820, 2.38005751746483
1.24649298597194, -2.36575956326345, 2.36737372532751
1.25050100200401, -2.32128608123954, 2.35460526915424
1.25450901803607, -2.28256162191946, 2.34184940938577
1.25851703406814, -2.25316589312465, 2.32919422624681
1.26252505010020, -2.23523928247263, 2.31667155663713
1.26653306613226, -2.22921950967745, 2.30424124016122
1.27054108216433, -2.23382778922809, 2.29181437225227
1.27454909819639, -2.24629945913950, 2.27930218848406
1.27855711422846, -2.26281962247387, 2.26666377681291
1.28256513026052, -2.27909642359455, 2.25392704176690
1.28657314629259, -2.29098689872972, 2.24117224477500
1.29058116232465, -2.29508512577670, 2.22848774597174
1.29458917835671, -2.28919006990419, 2.21592228951452
1.29859719438878, -2.27258967613237, 2.20345953778799
1.30260521042084, -2.24612541304053, 2.19102810722750
1.30661322645291, -2.21203351346647, 2.17854103597081
1.31062124248497, -2.17359095771374, 2.16594291438132
1.31462925851703, -2.13462131363289, 2.15323918819879
1.31863727454910, -2.09893416787333, 2.14049218061002
1.32264529058116, -2.06977961255966, 2.12778654344088
1.32665330661323, -2.04939524348097, 2.11518324580607
1.33066132264529, -2.03870820925456, 2.10268706254863
1.33466933867735, -2.03723138013511, 2.09024486120329
1.33867735470942, -2.04316419431822, 2.07777513816871
1.34268537074148, -2.05367934188777, 2.06521242143935
1.34669338677355, -2.06535035382414, 2.05254239046294
1.35070140280561, -2.07465601255768, 2.03980890889474
1.35470941883768, -2.07848786976309, 2.02708956145404
1.35871743486974, -2.07458822230749, 2.01445330794611
1.36272545090180, -2.06185729288257, 2.00192333097797
1.36673346693387, -2.04048826254730, 1.98946506142253
1.37074148296593, -2.01191420997296, 1.97700554075213
1.37474949899800, -1.97857820307039, 1.96447330044124
1.37875751503006, -1.94356285605115, 1.95183699185178
1.38276553106212, -1.91013507681326, 1.93912191631540
1.38677354709419, -1.88127282353996, 1.92639575936958
1.39078156312625, -1.85924203561959, 1.91373155152056
1.39478957915832, -1.84528348622825, 1.90116809669600
1.39879759519038, -1.83945249713840, 1.88868928217083
1.40280561122244, -1.84063180690206, 1.87623328354782
1.40681362725451, -1.84671272678051, 1.86372642505047
1.41082164328657, -1.85491569058288, 1.85112317430546
1.41482965931864, -1.86220181863281, 1.83843058698083
1.41883767535070, -1.86571488117397, 1.82570409567363
1.42284569138277, -1.86318969193297, 1.81301713346374
1.42685370741483, -1.85326882321117, 1.80042121759384
1.43086172344689, -1.83568362321345, 1.78791816575209
1.43486973947896, -1.81127568784412, 1.77545941096581
1.43887775551102, -1.78185821083529, 1.76297262258838
1.44288577154309, -1.74993962869043, 1.75040105885497
1.44689378757515, -1.71835140286687, 1.73773426424489
1.45090180360721, -1.68983491288703, 1.72501352281883
1.45490981963928, -1.66664748376395, 1.71230923134681
1.45891783567134, -1.65024393503151, 1.69968257942075
1.46292585170341, -1.64107836448461, 1.68715237349210
1.46693386773547, -1.63855295657658, 1.67468497321928
1.47094188376754, -1.64111909182277, 1.66221271837235
1.47494989979960, -1.64651406502932, 1.64967076379829
1.47895791583166, -1.65209745396831, 1.63703228984274
1.48296593186373, -1.65523734311828, 1.62432298890431
1.48697394789579, -1.65369011118643, 1.61160701157666
1.49098196392786, -1.64591917037002, 1.59895205177589
1.49498997995992, -1.63130755060192, 1.58639255444985
1.49899799599198, -1.61023508650763, 1.57391102258431
1.50300601202405, -1.58401082837580, 1.56144755776300
1.50701402805611, -1.55467225731614, 1.54893243741741
1.51102204408818, -1.52468191447584, 1.53632402868153
1.51503006012024, -1.49656644466140, 1.52363144277593
1.51903807615230, -1.47255079508972, 1.51090961505777
1.52304609218437, -1.45424036850612, 1.49822946464919
1.52705410821643, -1.44239639021801, 1.48563932625192
1.53106212424850, -1.43683578461204, 1.47313860754781
1.53507014028056, -1.43646855145192, 1.46067801431202
1.53907815631263, -1.43946566835065, 1.44818627359947
1.54308617234469, -1.44353181367254, 1.43560888289577
1.54709418837675, -1.44624238456854, 1.42293784007605
1.55110220440882, -1.44539546649707, 1.41021615409781
1.55511022044088, -1.43932779637143, 1.39751459968121
1.55911823647295, -1.42714950547477, 1.38489326591881
1.56312625250501, -1.40886462479452, 1.37236876709259
1.56713426853707, -1.38536116033042, 1.35990498865663
1.57114228456914, -1.35827352842483, 1.34743251428606
1.57515030060120, -1.32973852558312, 1.33488629611988
1.57915831663327, -1.30208115210153, 1.32224114808308
1.58316633266533, -1.27747636540641, 1.30952571707624
1.58717434869739, -1.25763585551534, 1.29680719372572
1.59118236472946, -1.24356484309858, 1.28415491074859
1.59519038076152, -1.23542335879424, 1.27160252731230
1.59919839679359, -1.23251105159169, 1.25912940075198
1.60320641282565, -1.23337656128614, 1.24667143988959
1.60721442885772, -1.23603449580516, 1.23415574694572
1.61122244488978, -1.23825767234896, 1.22154034699005
1.61523046092184, -1.23790170557971, 1.20883737899340
1.61923847695391, -1.23321473822954, 1.19610695475725
1.62324649298597, -1.22308767204346, 1.18342477130587
1.62725450901804, -1.20720924043838, 1.17084090300591
1.63126252505010, -1.18610431750699, 1.15835217672312
1.63527054108216, -1.16105091070079, 1.14590334642957
1.63927855711423, -1.13388885143435, 1.13341672834734
1.64328657314629, -1.10674874022267, 1.12083442450166
1.64729458917836, -1.08174099476432, 1.10815021717233
1.65130260521042, -1.06065029549044, 1.09541359272450
1.65531062124249, -1.04467958411544, 1.08270336118053
1.65931863727455, -1.03428026279149, 1.07008490806639
1.66332665330661, -1.02909249769094, 1.05757423049837
1.66733466933868, -1.02800343092284, 1.04512850513567
1.67134268537074, -1.02931399831505, 1.03266870652368
1.67535070140281, -1.03098941515342, 1.02012235893918
1.67935871743487, -1.03095647441388, 1.00746333259707
1.68336673346693, -1.02740429651480, 0.994726871750797
1.68737474949900, -1.01904497715551, 0.981991252617516
1.69138276553106, -1.00529668387051, 0.969335580892155
1.69539078156313, -0.986363227228600, 0.956796438928217
1.69939879759519, -0.963199284793446, 0.944347095192057
1.70340681362725, -0.937367071260720, 0.931911046502691
1.70741482965932, -0.910805916263802, 0.919403082601400
1.71142284569138, -0.885548674395730, 0.906775879285500
1.71543086172345, -0.863426369604379, 0.894046697127812
1.71943887775551, -0.845803919148733, 0.881289175739393
1.72344689378757, -0.833385019769422, 0.868594035980434
1.72745490981964, -0.826114037047221, 0.856019606407719
1.73146292585170, -0.823188531619092, 0.843559090208275
1.73547094188377, -0.823179960394890, 0.831142879421051
1.73947895791583, -0.824244445198484, 0.818675409999626
1.74348697394790, -0.824392564888512, 0.806087108054686
1.74749498997996, -0.821778755209984, 0.793373265371436
1.75150300601202, -0.814968278610178, 0.780598197367887
1.75551102204409, -0.803143201758449, 0.767861563303529
1.75951903807615, -0.786217856106679, 0.755244408958601
1.76352705410822, -0.764847519957573, 0.742764056710702
1.76753507014028, -0.740329608768214, 0.730362858949420
1.77154308617235, -0.714412233000566, 0.717937900059604
1.77555110220441, -0.689038326801749, 0.705396440614661
1.77955911823647, -0.666062746582672, 0.692707339917480
1.78356713426854, -0.646983475721888, 0.679920057520558
1.78757515030060, -0.632725835297364, 0.667139820552463
1.79158316633267, -0.623510742350128, 0.654471292136707
1.79559118236473, -0.618825739587375, 0.641960768841817
1.79959919839679, -0.617502546232622, 0.629568688351574
1.80360721442886, -0.617889427815268, 0.617188585171574
1.80761523046092, -0.618092991624415, 0.604703616077983
1.81162324649299, -0.616254058670419, 0.592050802652854
1.81563126252505, -0.610817468065964, 0.579257847790442
1.81963927855711, -0.600756709033650, 0.566431220379421
1.82364729458918, -0.585720975718467, 0.553700251832977
1.82765531062124, -0.566083608673007, 0.541146397335211
1.83166332665331, -0.542885260522855, 0.528756124056932
1.83567134268537, -0.517680409484959, 0.516424407946546
1.83967935871743, -0.492309826240746, 0.504009033280114
1.84368737474950, -0.468632256966659, 0.491407883393962
1.84769539078156, -0.448254386123077, 0.478617515838701
1.85170340681363, -0.432298263092190, 0.465739767130808
1.85571142284569, -0.421239818120193, 0.452930275067624
1.85971943887776, -0.414841678577964, 0.440314579654684
1.86372745490982, -0.412189750026892, 0.427916629904783
1.86773547094188, -0.411827949441858, 0.415639946999262
1.87174348697395, -0.411971258375356, 0.403314709937921
1.87575150300601, -0.410765959508860, 0.390788314081321
1.87975951903808, -0.406559160661371, 0.378011663498617
1.88376753507014, -0.398138463022327, 0.365073053375641
1.88777555110220, -0.384907061435840, 0.352157601956106
1.89178356713427, -0.366969017462692, 0.339450011909581
1.89579158316633, -0.345112538461374, 0.327030944765171
1.89979959919840, -0.320693921991476, 0.314824187100192
1.90380761523046, -0.295439231718472, 0.302627641564543
1.90781563126253, -0.271192671514735, 0.290217155721297
1.91182364729459, -0.249648299038782, 0.277471050751500
1.91583166332665, -0.232104064969742, 0.264447665594932
1.91983967935872, -0.219273849886413, 0.251368701968873
1.92384769539078, -0.211184688673828, 0.238509248649760
1.92785571142285, -0.207173961364130, 0.226047068134641
1.93186372745491, -0.205986795621711, 0.213951191482282
1.93587174348697, -0.205959380362182, 0.201976050558354
1.93987975951904, -0.205261441291239, 0.189776019511982
1.94388777555110, -0.202162579380527, 0.177090528879684
1.94789579158317, -0.195283756706171, 0.163905350696745
1.95190380761523, -0.183797419245803, 0.150497144425923
1.95591182364729, -0.167547246297920, 0.137320001576503
1.95991983967936, -0.147070217211659, 0.124772799285062
1.96392785571142, -0.123517886457271, 0.112956079802998
1.96793587174349, -0.0984883955888445, 0.101549746400932
1.97194388777555, -0.0737937018531317, 0.0899013046981907
1.97595190380762, -0.0511958909639281, 0.0773223577202951
1.97995991983968, -0.0321509069302323, 0.0634884075574943
1.98396793587174, -0.0175969305181704, 0.0487721979584512
1.98797595190381, -0.00781813320095168, 0.0343481398672411
1.99198396793587, -0.00240357194467735, 0.0219875820028611
1.99599198396794, -0.000307164290714274, 0.0135899247783609
2, 6.78972736487982e-16, 0.0106093474832632

==> table/Gamma_UTAT_beta.txt <==
x, Gamma_Wagner, one5, one4, one3, one2, one1
0, 0, 0, 0, 0, 0, 0
0.0100000000000000, 0.00223660867111637, 0.00173304644398190, 0.00193736291512149, 0.00223660867111637, 0.00273813624427415, 0.00335142955333492
0.0200000000000000, 0.00335212537209889, 0.00275681482487951, 0.00300615015583057, 0.00335212537209889, 0.00389147139072333, 0.00450337566375559
0.0300000000000000, 0.00418001745159120, 0.00354573030934098, 0.00381534039060780, 0.00418001745159120, 0.00473144680839371, 0.00533987969392648
0.0400000000000000, 0.00492016290136544, 0.00420918842587004, 0.00449054514313690, 0.00486536930833669, 0.00542242986243819, 0.00602779070754570
0.0500000000000000, 0.00549636116733029, 0.00479185773993483, 0.00508093091596596, 0.00546210121286578, 0.00602217556777615, 0.00662480975146614
0.0600000000000000, 0.00601599324948343, 0.00531697731598427, 0.00561150577453616, 0.00599696719867012, 0.00655871367272188, 0.00715886103569435
0.0700000000000000, 0.00649266073348441, 0.00579842019199196, 0.00609699073984355, 0.00648549042743756, 0.00704812010427422, 0.00764595048083818
0.0800000000000000, 0.00693523258029660, 0.00624524163563525, 0.00654690320379008, 0.00693761298891754, 0.00750061841080645, 0.00809625701296005
0.0900000000000000, 0.00734988302210861, 0.00666373534154034, 0.00696781244754571, 0.00736015218925391, 0.00792318570169553, 0.00851672841431587
0.100000000000000, 0.00774110365686361, 0.00705848446174765, 0.00736447732182002, 0.00775802251633244, 0.00832083460351147, 0.00891235727782358
0.110000000000000, 0.00811229480022506, 0.00743294893409740, 0.00774047570271387, 0.00813490502232134, 0.00869731011648958, 0.00928687441845643
0.120000000000000, 0.00846608558247862, 0.00778981673852952, 0.00809857804591447, 0.00849364159015512, 0.00905549776812027, 0.00964315499946356
0.130000000000000, 0.00880459039659626, 0.00813122551400428, 0.00844098162168003, 0.00883648070282752, 0.00939767695769840, 0.00998347064011917
0.140000000000000, 0.00912951263563564, 0.00845890857071701, 0.00876946406375468, 0.00916523779201785, 0.00972568569573860, 0.0103096533730144
0.150000000000000, 0.00944225426082140, 0.00877429459618851, 0.00908548778235481, 0.00948140385161338, 0.0100410318917068, 0.0106232064205819
0.160000000000000, 0.00974399954036045, 0.00907857782116959, 0.00939027318183937, 0.00978622135379735, 0.0103449709673349, 0.0109253814642453
0.170000000000000, 0.0100357406996771, 0.00937276868127715, 0.00968485136513516, 0.0100807387454732, 0.0106385614683834, 0.0112172340183038
0.180000000000000, 0.0103183315221061, 0.00965773121559964, 0.00997010293788680, 0.0103658504769397, 0.0109227058484559, 0.0114996640454434
0.190000000000000, 0.0105925070471478, 0.00993421121315936, 0.0102467871454706, 0.0106423269966836, 0.0111981809884419, 0.0117734463546000
0.200000000000000, 0.0108589102901102, 0.0102028577594026, 0.0105155641324429, 0.0109108376249265, 0.0114656614429094, 0.0120392537578740
0.210000000000000, 0.0111181081013641, 0.0104642399809114, 0.0107770122100847, 0.0111719682693609, 0.0117257374261438, 0.0122976749896080
0.220000000000000, 0.0113705905266172, 0.0107188602348366, 0.0110316414356893, 0.0114262353372018, 0.0119789289236673, 0.0125492287670349
0.230000000000000, 0.0116168020622494, 0.0109671646243551, 0.0112799044231001, 0.0116740967966176, 0.0122256969032189, 0.0127943749620785
0.240000000000000, 0.0118571384645046, 0.0112095514743798, 0.0115222050448069, 0.0119159610706335, 0.0124664523223929, 0.0130335235784417
0.250000000000000, 0.0120919474459856, 0.0114463782313038, 0.0117589055075173, 0.0121521942611907, 0.0127015634403224, 0.0132670420391947
0.260000000000000, 0.0123215611611538, 0.0116779671308645, 0.0119903321581146, 0.0123831260713819, 0.0129313618082182, 0.0134952611581143
0.270000000000000, 0.0125462529226033, 0.0119046098928056, 0.0122167802878950, 0.0126090547016984, 0.0131561472194355, 0.0137184800743014
0.280000000000000, 0.0127662959756708, 0.0121265716391677, 0.0124385181386246, 0.0128302509295980, 0.0133761918318659, 0.0139369703620358
0.290000000000000, 0.0129819302681058, 0.0123440941876516, 0.0126557902668134, 0.0130469615330313, 0.0135917436258501, 0.0141509794784281
0.300000000000000, 0.0131933681138062, 0.0125573988377719, 0.0128688203876226, 0.0132594121825000, 0.0138030293240779, 0.0143607336748603
0.310000000000000, 0.0134008110794485, 0.0127666887421735, 0.0130778137935690, 0.0134678098991906, 0.0140102568724410, 0.0145664404708139
0.320000000000000, 0.0136044539196182, 0.0129721509362352, 0.0132829594232827, 0.0136723451562448, 0.0142136175599742, 0.0147682907679406
0.330000000000000, 0.0138044650230007, 0.0131739580843172, 0.0134844316403143, 0.0138731936845542, 0.0144132878400995, 0.0149664606663694
0.340000000000000, 0.0140009967846659, 0.0133722699895856, 0.0136823917701980, 0.0140705180323638, 0.0146094309030908, 0.0151611130329955
0.350000000000000, 0.0141941985415210, 0.0135672349054220, 0.0138769894347796, 0.0142644689185308, 0.0148021980401044, 0.0153523988619600
0.360000000000000, 0.0143842136511598, 0.0137589906794099, 0.0140683637155870, 0.0144551864118842, 0.0149917298316079, 0.0155404584600450
0.370000000000000, 0.0145711651360258, 0.0139476657553232, 0.0142566441722962, 0.0146428009632619, 0.0151781571870941, 0.0157254224837802
0.380000000000000, 0.0147551694000483, 0.0141333800541003, 0.0144419517377790, 0.0148274343121306, 0.0153616022582304, 0.0159074128503454
0.390000000000000, 0.0149363417641953, 0.0143162457512166, 0.0146243995075469, 0.0150092002859471, 0.0155421792437973, 0.0160865435405611
0.400000000000000, 0.0151147826516253, 0.0144963679649815, 0.0148040934384493, 0.0151882055073852, 0.0157199951017030, 0.0162629213092090
0.410000000000000, 0.0152905911023092, 0.0146738453679381, 0.0149811329690670, 0.0153645500220989, 0.0158951501808703, 0.0164366463154400
0.420000000000000, 0.0154638702685218, 0.0148487707316213, 0.0151556115722799, 0.0155383278576796, 0.0160677387837607, 0.0166078126840027
0.430000000000000, 0.0156346912558863, 0.0150212314133535, 0.0153276172488660, 0.0157096275228159, 0.0162378496686311, 0.0167765090063594
0.440000000000000, 0.0158031398259089, 0.0151913097924492, 0.0154972329696542, 0.0158785324543016, 0.0164055664992396, 0.0169428187893872
0.450000000000000, 0.0159693029177041, 0.0153590836621169, 0.0156645370726425, 0.0160451214184096, 0.0165709682485764, 0.0171068208582186
0.460000000000000, 0.0161332416171810, 0.0155246265824437, 0.0158296036205730, 0.0162094688722046, 0.0167341295622444, 0.0172685897188326
0.470000000000000, 0.0162950315508726, 0.0156880081990899, 0.0159925027236754, 0.0163716452895833, 0.0168951210863173, 0.0174281958852089
0.480000000000000, 0.0164547405140301, 0.0158492945316838, 0.0161533008316455, 0.0165317174561666, 0.0170540097638345, 0.0175857061751963
0.490000000000000, 0.0166124263118062, 0.0160085482353692, 0.0163120609983724, 0.0166897487366090, 0.0172108591035291, 0.0177411839786778
0.500000000000000, 0.0167681410600836, 0.0161658288385040, 0.0164688431224646, 0.0168457993174199, 0.0173657294239067, 0.0178946895011461
0.510000000000000, 0.0169219586141745, 0.0163211929591168, 0.0166237041662291, 0.0169999264279879, 0.0175186780753859, 0.0180462799853909
0.520000000000000, 0.0170739206155020, 0.0164746945024012, 0.0167766983554196, 0.0171521845421547, 0.0176697596428700, 0.0181960099136614
0.530000000000000, 0.0172240826133496, 0.0166263848412424, 0.0169278773617824, 0.0173026255623961, 0.0178190261308155, 0.0183439311923666
0.540000000000000, 0.0173724791850995, 0.0167763129815266, 0.0170772904701790, 0.0174512989884100, 0.0179665271326176, 0.0184900933211258
0.550000000000000, 0.0175191892950240, 0.0169245257137746, 0.0172249847318508, 0.0175982520717007, 0.0181123099859075, 0.0186345435477633
0.560000000000000, 0.0176642241738342, 0.0170710677524608, 0.0173710051052087, 0.0177435299575543, 0.0182564199151704, 0.0187773270106503
0.570000000000000, 0.0178076459412896, 0.0172159818642185, 0.0175153945853670, 0.0178871758156455, 0.0183989001629295, 0.0189184868696385
0.580000000000000, 0.0179494818249976, 0.0173593089860003, 0.0176581943235051, 0.0180292309603676, 0.0185397921105984, 0.0190580644266831
0.590000000000000, 0.0180897807616994, 0.0175010883341385, 0.0177994437370184, 0.0181697349618620, 0.0186791353899807, 0.0191960992371333
0.600000000000000, 0.0182285788299999, 0.0176413575051511, 0.0179391806113136, 0.0183087257486094, 0.0188169679862894, 0.0193326292125598
0.610000000000000, 0.0183659077690902, 0.0177801525690443, 0.0180774411940117, 0.0184462397023573, 0.0189533263334607, 0.0194676907158930
0.620000000000000, 0.0185018172501775, 0.0179175081557855, 0.0182142602822410, 0.0185823117460727, 0.0190882454024583, 0.0196013186495663
0.630000000000000, 0.0186363130755999, 0.0180534575355486, 0.0183496713036310, 0.0187169754255369, 0.0192217587831888, 0.0197335465372820
0.640000000000000, 0.0187694487569686, 0.0181880326932720, 0.0184837063915550, 0.0188502629851371, 0.0193538987605845, 0.0198644065999582
0.650000000000000, 0.0189012528016764, 0.0183212643980157, 0.0186163964551131, 0.0189822054383524, 0.0194846963853556, 0.0199939298263544
0.660000000000000, 0.0190317330480523, 0.0184531822675557, 0.0187477712443007, 0.0191128326333815, 0.0196141815398614, 0.0201221460388256
0.670000000000000, 0.0191609549122426, 0.0185838148286087, 0.0188778594107601, 0.0192421733143170, 0.0197423829995070, 0.0202490839546116
0.680000000000000, 0.0192889145552211, 0.0187131895730454, 0.0190066885644777, 0.0193702551782300, 0.0198693284900317, 0.0203747712430254
0.690000000000000, 0.0194156531299619, 0.0188413330104136, 0.0191342853267534, 0.0194971049284958, 0.0199950447410223, 0.0204992345788733
0.700000000000000, 0.0195411991424901, 0.0189682707170651, 0.0192606753797373, 0.0196227483246591, 0.0201195575359500, 0.0206224996924060
0.710000000000000, 0.0196655580129116, 0.0190940273821498, 0.0193858835128034, 0.0197472102291100, 0.0202428917590046, 0.0207445914160723
0.720000000000000, 0.0197887732938588, 0.0192186268507205, 0.0195099336660033, 0.0198705146508173, 0.0203650714389733, 0.0208655337283237
0.730000000000000, 0.0199108586749172, 0.0193420921641650, 0.0196328489708228, 0.0199926847863430, 0.0204861197903899, 0.0209853497946935
0.740000000000000, 0.0200318395105128, 0.0194644455981688, 0.0197546517884434, 0.0201137430583426, 0.0206060592521586, 0.0211040620063562
0.750000000000000, 0.0201517209867550, 0.0195857086983883, 0.0198753637456934, 0.0202337111517370, 0.0207249115238406, 0.0212216920163533
0.760000000000000, 0.0202705622223536, 0.0197059023140031, 0.0199950057688571, 0.0203526100477275, 0.0208426975997749, 0.0213382607736570
0.770000000000000, 0.0203883579239508, 0.0198250466292981, 0.0201135981154967, 0.0204704600558072, 0.0209594378011878, 0.0214537885552273
0.780000000000000, 0.0205051230547348, 0.0199431611934180, 0.0202311604044286, 0.0205872808439140, 0.0210751518064365, 0.0215682949962055
0.790000000000000, 0.0206208763797922, 0.0200602649484195, 0.0203477116439820, 0.0207030914668541, 0.0211898586795175, 0.0216817991183754
0.800000000000000, 0.0207356429813425, 0.0201763762557402, 0.0204632702586613, 0.0208179103931169, 0.0213035768969588, 0.0217943193570129
0.810000000000000, 0.0208494598352727, 0.0202915129211933, 0.0205778541143197, 0.0209317555301908, 0.0214163243732091, 0.0219058735862327
0.820000000000000, 0.0209623088729613, 0.0204056922185858, 0.0206914805419444, 0.0210446442484819, 0.0215281184846238, 0.0220164791429367
0.830000000000000, 0.0210742233041859, 0.0205189309120528, 0.0208041663601484, 0.0211565934039294, 0.0216389760921432, 0.0221261528494547
0.840000000000000, 0.0211852259064796, 0.0206312452771927, 0.0209159278964510, 0.0212676193594016, 0.0217489135627477, 0.0222349110349661
0.850000000000000, 0.0212953262145234, 0.0207426511210810, 0.0210267810074287, 0.0213777380049556, 0.0218579467897712, 0.0223427695557803
0.860000000000000, 0.0214045303272742, 0.0208531638012348, 0.0211367410978073, 0.0214869647770301, 0.0219660912121456, 0.0224497438145511
0.870000000000000, 0.0215128589668962, 0.0209627982435942, 0.0212458231385638, 0.0215953146766424, 0.0220733618326453, 0.0225558487784917
0.880000000000000, 0.0216203348407459, 0.0210715689595838, 0.0213540416840997, 0.0217028022866505, 0.0221797732351932, 0.0226610989966540
0.890000000000000, 0.0217269647907555, 0.0211794900623095, 0.0214614108885434, 0.0218094417881386, 0.0222853396012889, 0.0227655086163303
0.900000000000000, 0.0218327784898611, 0.0212865752819449, 0.0215679445212362, 0.0219152469759813, 0.0223900747256106, 0.0228690913986313
0.910000000000000, 0.0219377593157113, 0.0213928379803569, 0.0216736559814499, 0.0220202312736348, 0.0224939920308434, 0.0229718607332910
0.920000000000000, 0.0220419331162056, 0.0214982911650141, 0.0217785583123839, 0.0221244077472023, 0.0225971045817788, 0.0230738296527442
0.930000000000000, 0.0221453227885648, 0.0216029475022235, 0.0218826642144831, 0.0222277891188176, 0.0226994250987301, 0.0231750108455206
0.940000000000000, 0.0222479346907322, 0.0217068193297321, 0.0219859860581179, 0.0223303877793855, 0.0228009659703028, 0.0232754166689964
0.950000000000000, 0.0223497724050714, 0.0218099186687325, 0.0220885358956625, 0.0224322158007175, 0.0229017392655588, 0.0233750591615386
0.960000000000000, 0.0224508534274651, 0.0219122572353059, 0.0221903254730062, 0.0225332849470978, 0.0230017567456085, 0.0234739500540797
0.970000000000000, 0.0225511897820572, 0.0220138464513335, 0.0222913662405310, 0.0226336066863110, 0.0231010298746633, 0.0235721007811532
0.980000000000000, 0.0226507943489762, 0.0221146974549086, 0.0223916693635837, 0.0227331922001632, 0.0231995698305807, 0.0236695224914222
0.990000000000000, 0.0227496882930695, 0.0222148211102749, 0.0224912457324729, 0.0228320523945238, 0.0232973875149272, 0.0237662260577271
1, 0.0228478590333146, 0.0223142280173181, 0.0225901059720154, 0.0229301979089147, 0.0233944935625891, 0.0238622220866818
1.01000000000000, 0.0229453273997240, 0.0224129285206362, 0.0226882604506573, 0.0230276391256728, 0.0234908983509535, 0.0239575209278399
1.02000000000000, 0.0230421009856929, 0.0225109327182085, 0.0227857192891933, 0.0231243861787066, 0.0235866120086843, 0.0240521326824581
1.03000000000000, 0.0231382067056614, 0.0226082504696885, 0.0228824923691046, 0.0232204489618707, 0.0236816444241134, 0.0241460672118742
1.04000000000000, 0.0232336220661155, 0.0227048914043368, 0.0229785893405368, 0.0233158371369781, 0.0237760052532693, 0.0242393341455235
1.05000000000000, 0.0233283758961475, 0.0228008649286161, 0.0230740196299360, 0.0234105601414688, 0.0238697039275612, 0.0243319428886112
1.06000000000000, 0.0234224942081366, 0.0228961802334641, 0.0231687924473610, 0.0235046271957522, 0.0239627496611362, 0.0244239026294586
1.07000000000000, 0.0235159581611167, 0.0229908463012610, 0.0232629167934883, 0.0235980473102424, 0.0240551514579278, 0.0245152223465403
1.08000000000000, 0.0236087793948927, 0.0230848719125078, 0.0233564014663261, 0.0236908292920986, 0.0241469181184100, 0.0246059108152288
1.09000000000000, 0.0237009834702778, 0.0231782656522298, 0.0234492550676514, 0.0237829817516891, 0.0242380582460727, 0.0246959766142593
1.10000000000000, 0.0237925583266790, 0.0232710359161187, 0.0235414860091840, 0.0238745131087900, 0.0243285802536327, 0.0247854281319320
1.11000000000000, 0.0238835337063937, 0.0233631909164265, 0.0236331025185110, 0.0239654315985338, 0.0244184923689926, 0.0248742735720614
1.12000000000000, 0.0239738949761472, 0.0234547386876237, 0.0237241126447737, 0.0240557452771180, 0.0245078026409605, 0.0249625209596875
1.13000000000000, 0.0240636604451345, 0.0235456870918328, 0.0238145242641290, 0.0241454620272884, 0.0245965189447426, 0.0250501781465602
1.14000000000000, 0.0241528503028576, 0.0236360438240482, 0.0239043450849951, 0.0242345895636051, 0.0246846489872185, 0.0251372528164062
1.15000000000000, 0.0242414512999027, 0.0237258164171529, 0.0239935826530934, 0.0243231354375030, 0.0247722003120110, 0.0252237524899917
1.16000000000000, 0.0243294784677363, 0.0238150122467407, 0.0240822443562945, 0.0244111070421573, 0.0248591803043590, 0.0253096845299874
1.17000000000000, 0.0244169469208083, 0.0239036385357549, 0.0241703374292789, 0.0244985116171611, 0.0249455961958040, 0.0253950561456480
1.18000000000000, 0.0245038478616671, 0.0239917023589498, 0.0242578689580212, 0.0245853562530259, 0.0250314550686976, 0.0254798743973131
1.19000000000000, 0.0245902061018434, 0.0240792106471850, 0.0243448458841039, 0.0246716478955121, 0.0251167638605390, 0.0255641462007376
1.20000000000000, 0.0246760253496886, 0.0241661701915593, 0.0244312750088715, 0.0247573933497977, 0.0252015293681505, 0.0256478783312616
1.21000000000000, 0.0247612985085428, 0.0242525876473914, 0.0245171629974301, 0.0248425992844922, 0.0252857582516982, 0.0257310774278240
1.22000000000000, 0.0248460246189656, 0.0243384695380553, 0.0246025163824998, 0.0249272722355035, 0.0253694570385643, 0.0258137499968299
1.23000000000000, 0.0249302497980225, 0.0244238222586749, 0.0246873415681276, 0.0250114186097629, 0.0254526321270784, 0.0258959024158755
1.24000000000000, 0.0250139368177314, 0.0245086520796867, 0.0247716448332654, 0.0250950446888166, 0.0255352897901142, 0.0259775409373396
1.25000000000000, 0.0250971190915030, 0.0245929651502741, 0.0248554323352204, 0.0251781566322873, 0.0256174361785565, 0.0260586716918452
1.26000000000000, 0.0251798010135315, 0.0246767675016799, 0.0249387101129823, 0.0252607604812137, 0.0256990773246450, 0.0261393006915986
1.27000000000000, 0.0252619785909458, 0.0247600650504025, 0.0250214840904341, 0.0253428621612712, 0.0257802191452008, 0.0262194338336099
1.28000000000000, 0.0253436525902889, 0.0248428636012802, 0.0251037600794498, 0.0254244674858808, 0.0258608674447385, 0.0262990769028017
1.29000000000000, 0.0254248503591378, 0.0249251688504688, 0.0251855437828846, 0.0255055821592090, 0.0259410279184715, 0.0263782355750089
1.30000000000000, 0.0255055593348322, 0.0250069863883164, 0.0252668407974634, 0.0255862117790660, 0.0260207061552133, 0.0264569154198754
1.31000000000000, 0.0255857738737363, 0.0250883217021409, 0.0253476566165691, 0.0256663618397026, 0.0260999076401787, 0.0265351219036519
1.32000000000000, 0.0256655338001930, 0.0251691801789127, 0.0254279966329371, 0.0257460377345145, 0.0261786377576918, 0.0266128603918986
1.33000000000000, 0.0257448196977273, 0.0252495671078476, 0.0255078661412600, 0.0258252447586542, 0.0262569017938008, 0.0266901361520970
1.34000000000000, 0.0258236420297202, 0.0253294876829139, 0.0255872703407036, 0.0259039881115558, 0.0263347049388069, 0.0267669543561740
1.35000000000000, 0.0259020124183377, 0.0254089470052551, 0.0256662143373415, 0.0259822728993771, 0.0264120522897087, 0.0268433200829431
1.36000000000000, 0.0259799193939353, 0.0254879500855349, 0.0257447031465085, 0.0260601041373598, 0.0264889488525661, 0.0269192383204644
1.37000000000000, 0.0260574023709847, 0.0255665018462040, 0.0258227416950772, 0.0261374867521143, 0.0265653995447876, 0.0269947139683281
1.38000000000000, 0.0261344137687942, 0.0256446071236951, 0.0259003348236619, 0.0262144255838291, 0.0266414091973422, 0.0270697518398636
1.39000000000000, 0.0262110019046359, 0.0257222706705463, 0.0259774872887507, 0.0262909253884102, 0.0267169825569018, 0.0271443566642778
1.40000000000000, 0.0262871515044026, 0.0257994971574578, 0.0260542037647699, 0.0263669908395514, 0.0267921242879137, 0.0272185330887247
1.41000000000000, 0.0263628700047091, 0.0258762911752825, 0.0261304888460832, 0.0264426265307396, 0.0268668389746079, 0.0272922856803098
1.42000000000000, 0.0264381667337310, 0.0259526572369548, 0.0262063470489277, 0.0265178369771962, 0.0269411311229416, 0.0273656189280311
1.43000000000000, 0.0265130523026729, 0.0260285997793594, 0.0262817828132898, 0.0265926266177589, 0.0270150051624823, 0.0274385372446592
1.44000000000000, 0.0265875215706133, 0.0261041231651414, 0.0263568005047228, 0.0266669998167043, 0.0270884654482326, 0.0275110449685598
1.45000000000000, 0.0266615667390605, 0.0261792316844616, 0.0264314044161085, 0.0267409608655148, 0.0271615162623991, 0.0275831463654590
1.46000000000000, 0.0267352030003945, 0.0262539295566975, 0.0265055987693650, 0.0268145139845910, 0.0272341618161068, 0.0276548456301555
1.47000000000000, 0.0268084465496287, 0.0263282209320935, 0.0265793877171031, 0.0268876633249126, 0.0273064062510613, 0.0277261468881801
1.48000000000000, 0.0268812993540673, 0.0264021098933608, 0.0266527753442319, 0.0269604129696491, 0.0273782536411616, 0.0277970541974055
1.49000000000000, 0.0269537321984402, 0.0264756004572297, 0.0267257656695170, 0.0270327669357219, 0.0274497079940633, 0.0278675715496076
1.50000000000000, 0.0270257860672114, 0.0265486965759557, 0.0267983626470926, 0.0271047291753205, 0.0275207732526965, 0.0279377028719806
1.51000000000000, 0.0270974716393869, 0.0266214021387814, 0.0268705701679282, 0.0271763035773732, 0.0275914532967384, 0.0280074520286071
1.52000000000000, 0.0271687480534574, 0.0266937209733554, 0.0269423920612526, 0.0272474939689753, 0.0276617519440419, 0.0280768228218847
1.53000000000000, 0.0272396556091260, 0.0267656568471098, 0.0270138320959371, 0.0273183041167753, 0.0277316729520238, 0.0281458189939118
1.54000000000000, 0.0273101810907123, 0.0268372134685984, 0.0270848939818374, 0.0273887377283212, 0.0278012200190121, 0.0282144442278325
1.55000000000000, 0.0273803410172662, 0.0269083944887955, 0.0271555813710981, 0.0274587984533675, 0.0278703967855542, 0.0282827021491432
1.56000000000000, 0.0274501177560558, 0.0269792035023588, 0.0272258978594194, 0.0275284898851457, 0.0279392068356885, 0.0283505963269614
1.57000000000000, 0.0275195522380740, 0.0270496440488557, 0.0272958469872876, 0.0275978155615984, 0.0280076536981794, 0.0284181302752592
1.58000000000000, 0.0275886200006386, 0.0271197196139555, 0.0273654322411719, 0.0276667789665778, 0.0280757408477171, 0.0284853074540610
1.59000000000000, 0.0276573116103962, 0.0271894336305877, 0.0274346570546863, 0.0277353835310121, 0.0281434717060848, 0.0285521312706086
1.60000000000000, 0.0277256654146879, 0.0272587894800691, 0.0275035248097207, 0.0278036326340383, 0.0282108496432921, 0.0286186050804928
1.61000000000000, 0.0277936606183864, 0.0273277904931986, 0.0275720388375395, 0.0278715296041038, 0.0282778779786781, 0.0286847321887548
1.62000000000000, 0.0278613037120814, 0.0273964399513229, 0.0276402024198505, 0.0279390777200383, 0.0283445599819836, 0.0287505158509563
1.63000000000000, 0.0279286018443948, 0.0274647410873723, 0.0277080187898447, 0.0280062802120958, 0.0284108988743940, 0.0288159592742211
1.64000000000000, 0.0279955591869621, 0.0275326970868695, 0.0277754911332079, 0.0280731402629683, 0.0284768978295541, 0.0288810656182475
1.65000000000000, 0.0280621897113270, 0.0276003110889102, 0.0278426225891048, 0.0281396610087732, 0.0285425599745552, 0.0289458379962947
1.66000000000000, 0.0281284753072229, 0.0276675861871177, 0.0279094162511371, 0.0282058455400123, 0.0286078883908963, 0.0290102794761410
1.67000000000000, 0.0281944249589729, 0.0277345254305730, 0.0279758751682753, 0.0282716969025073, 0.0286728861154188, 0.0290743930810184
1.68000000000000, 0.0282600632875269, 0.0278011318247186, 0.0280420023457671, 0.0283372180983092, 0.0287375561412169, 0.0291381817905206
1.69000000000000, 0.0283253477079810, 0.0278674083322404, 0.0281078007460209, 0.0284024120865839, 0.0288019014185247, 0.0292016485414884
1.70000000000000, 0.0283903255599097, 0.0279333578739252, 0.0281732732894664, 0.0284672817844754, 0.0288659248555783, 0.0292647962288709
1.71000000000000, 0.0284549735087016, 0.0279989833294965, 0.0282384228553930, 0.0285318300679456, 0.0289296293194576, 0.0293276277065654
1.72000000000000, 0.0285193087788700, 0.0280642875384288, 0.0283032522827667, 0.0285960597725931, 0.0289930176369046, 0.0293901457882344
1.73000000000000, 0.0285833159291806, 0.0281292733007409, 0.0283677643710257, 0.0286599736944504, 0.0290560925951214, 0.0294523532481026
1.74000000000000, 0.0286470264336468, 0.0281939433777685, 0.0284319618808555, 0.0287235745907612, 0.0291188569425480, 0.0295142528217327
1.75000000000000, 0.0287104183498490, 0.0282583004929183, 0.0284958475349452, 0.0287868651807377, 0.0291813133896200, 0.0295758472067817
1.76000000000000, 0.0287734992979176, 0.0283223473324020, 0.0285594240187237, 0.0288498481462988, 0.0292434646095069, 0.0296371390637389
1.77000000000000, 0.0288362804004801, 0.0283860865459524, 0.0286226939810780, 0.0289125261327897, 0.0293053132388325, 0.0296981310166438
1.78000000000000, 0.0288987677914143, 0.0284495207475218, 0.0286856600350537, 0.0289749017496840, 0.0293668618783769, 0.0297588256537877
1.79000000000000, 0.0289609533573582, 0.0285126525159626, 0.0287483247585375, 0.0290369775712676, 0.0294281130937610, 0.0298192255283964
1.80000000000000, 0.0290228315314945, 0.0285754843956915, 0.0288106906949236, 0.0290987561373063, 0.0294890694161143, 0.0298793331592974
1.81000000000000, 0.0290844289307684, 0.0286380188973378, 0.0288727603537632, 0.0291602399536972, 0.0295497333427264, 0.0299391510315696
1.82000000000000, 0.0291457112955833, 0.0287002584983748, 0.0289345362113986, 0.0292214314931031, 0.0296101073376823, 0.0299986815971776
1.83000000000000, 0.0292067265905766, 0.0287622056437370, 0.0289960207115817, 0.0292823331955730, 0.0296701938324821, 0.0300579272755909
1.84000000000000, 0.0292674404831730, 0.0288238627464220, 0.0290572162660776, 0.0293429474691467, 0.0297299952266469, 0.0301168904543877
1.85000000000000, 0.0293278900909902, 0.0288852321880778, 0.0291181252552535, 0.0294032766904450, 0.0297895138883082, 0.0301755734898439
1.86000000000000, 0.0293880343683634, 0.0289463163195765, 0.0291787500286543, 0.0294633232052457, 0.0298487521547854, 0.0302339787075093
1.87000000000000, 0.0294479084037080, 0.0290071174615741, 0.0292390929055637, 0.0295230893290469, 0.0299077123331476, 0.0302921084027686
1.88000000000000, 0.0295075035174346, 0.0290676379050575, 0.0292991561755525, 0.0295825773476154, 0.0299663967007639, 0.0303499648413898
1.89000000000000, 0.0295668233719128, 0.0291278799118779, 0.0293589420990142, 0.0296417895175238, 0.0300248075058391, 0.0304075502600603
1.90000000000000, 0.0296258650325420, 0.0291878457152728, 0.0294184529076876, 0.0297007280666737, 0.0300829469679383, 0.0304648668669095
1.91000000000000, 0.0296846392624509, 0.0292475375203753, 0.0294776908051676, 0.0297593951948081, 0.0301408172784985, 0.0305219168420196
1.92000000000000, 0.0297431446004270, 0.0293069575047114, 0.0295366579674045, 0.0298177930740106, 0.0301984206013288, 0.0305787023379249
1.93000000000000, 0.0298013872905082, 0.0293661078186866, 0.0295953565431912, 0.0298759238491943, 0.0302557590730984, 0.0306352254800992
1.94000000000000, 0.0298593574846514, 0.0294249905860610, 0.0296537886546394, 0.0299337896385789, 0.0303128348038147, 0.0306914883674323
1.95000000000000, 0.0299170887109923, 0.0294836079044135, 0.0297119563976459, 0.0299913925341570, 0.0303696498772890, 0.0307474930726957
1.96000000000000, 0.0299745131714920, 0.0295419618455959, 0.0297698618423468, 0.0300487346021498, 0.0304262063515929, 0.0308032416429972
1.97000000000000, 0.0300317145726244, 0.0296000544561764, 0.0298275070335630, 0.0301058178834533, 0.0304825062595040, 0.0308587361002264
1.98000000000000, 0.0300886616687310, 0.0296578877578733, 0.0298848939912346, 0.0301626443940730, 0.0305385516089411, 0.0309139784414886
1.99000000000000, 0.0301453320183887, 0.0297154637479797, 0.0299420247108465, 0.0302192161255509, 0.0305943443833909, 0.0309689706395310
2, 0.0302017454388922, 0.0297727843997776, 0.0299989011638439, 0.0302755350453810, 0.0306498865423238, 0.0310237146431576
2.01000000000000, 0.0302579340717267, 0.0298298516629437, 0.0300555252980392, 0.0303316030974171, 0.0307051800216018, 0.0310782123776361
2.02000000000000, 0.0303138598540328, 0.0298866674639466, 0.0301118990380094, 0.0303874222022713, 0.0307602267338764, 0.0311324657450952
2.03000000000000, 0.0303695371879803, 0.0299432337064343, 0.0301680242854855, 0.0304429942577035, 0.0308150285689791, 0.0311864766249142
2.04000000000000, 0.0304249770851340, 0.0299995522716144, 0.0302239029197331, 0.0304983211390025, 0.0308695873943016, 0.0312402468741028
2.05000000000000, 0.0304801588507482, 0.0300556250186253, 0.0302795367979245, 0.0305534046993593, 0.0309239050551699, 0.0312937783276737
2.06000000000000, 0.0305351267708028, 0.0301114537849001, 0.0303349277555035, 0.0306082467702318, 0.0309779833752084, 0.0313470727990066
2.07000000000000, 0.0305898350592828, 0.0301670403865220, 0.0303900776065420, 0.0306628491617025, 0.0310318241566975, 0.0314001320802052
2.08000000000000, 0.0306443025497485, 0.0302223866185729, 0.0304449881440887, 0.0307172136628275, 0.0310854291809235, 0.0314529579424454
2.09000000000000, 0.0306985420190472, 0.0302774942554741, 0.0304996611405114, 0.0307713420419789, 0.0311388002085199, 0.0315055521363171
2.10000000000000, 0.0307525405817079, 0.0303323650513202, 0.0305540983478308, 0.0308252360471799, 0.0311919389798032, 0.0315579163921586
2.11000000000000, 0.0308063168663940, 0.0303870007402054, 0.0306083014980486, 0.0308788974064328, 0.0312448472151005, 0.0316100524203836
2.12000000000000, 0.0308598520836735, 0.0304414030365442, 0.0306622723034676, 0.0309323278280398, 0.0312975266150705, 0.0316619619118017
2.13000000000000, 0.0309131561856323, 0.0304955736353837, 0.0307160124570062, 0.0309855290009178, 0.0313499788610180, 0.0317136465379321
2.14000000000000, 0.0309662559938934, 0.0305495142127115, 0.0307695236325057, 0.0310385025949062, 0.0314022056152018, 0.0317651079513111
2.15000000000000, 0.0310191038656230, 0.0306032264257553, 0.0308228074850315, 0.0310912502610684, 0.0314542085211366, 0.0318163477857928
2.16000000000000, 0.0310717321928265, 0.0306567119132781, 0.0308758656511679, 0.0311437736319876, 0.0315059892038877, 0.0318673676568438
2.17000000000000, 0.0311241471678484, 0.0307099722958660, 0.0309286997493078, 0.0311960743220560, 0.0315575492703610, 0.0319181691618324
2.18000000000000, 0.0311763353244413, 0.0307630091762111, 0.0309813113799352, 0.0312481539277581, 0.0316088903095863, 0.0319687538803108
2.19000000000000, 0.0312282998042367, 0.0308158241393883, 0.0310337021259031, 0.0313000140279493, 0.0316600138929950, 0.0320191233742931
2.20000000000000, 0.0312800653319524, 0.0308684187531266, 0.0310858735527053, 0.0313516561841273, 0.0317109215746925, 0.0320692791885263
2.21000000000000, 0.0313315961000234, 0.0309207945680751, 0.0311378272087428, 0.0314030819406994, 0.0317616148917247, 0.0321192228507565
2.22000000000000, 0.0313829161774609, 0.0309729531180637, 0.0311895646255849, 0.0314542928252442, 0.0318120953643396, 0.0321689558719904
2.23000000000000, 0.0314340196442118, 0.0310248959203583, 0.0312410873182257, 0.0315052903487672, 0.0318623644962437, 0.0322184797467500
2.24000000000000, 0.0314849056727598, 0.0310766244759117, 0.0312923967853343, 0.0315560760059531, 0.0319124237748527, 0.0322677959533240
2.25000000000000, 0.0315355839002029, 0.0311281402696086, 0.0313434945095016, 0.0316066512754110, 0.0319622746715385, 0.0323169059540135
2.26000000000000, 0.0315860714298429, 0.0311794447705070, 0.0313943819574811, 0.0316570176199170, 0.0320119186418700, 0.0323658111953725
2.27000000000000, 0.0316363403211803, 0.0312305394320736, 0.0314450605804256, 0.0317071764866504, 0.0320613571258502, 0.0324145131084442
2.28000000000000, 0.0316864044345485, 0.0312814256924160, 0.0314955318141191, 0.0317571293074260, 0.0321105915481481, 0.0324630131089930
2.29000000000000, 0.0317362560699752, 0.0313321049745093, 0.0315457970792044, 0.0318068774989221, 0.0321596233183270, 0.0325113125977315
2.30000000000000, 0.0317859272444871, 0.0313825786864189, 0.0315958577814062, 0.0318564224629038, 0.0322084538310668, 0.0325594129605430
2.31000000000000, 0.0318353650951666, 0.0314328482215191, 0.0316457153117501, 0.0319057655864421, 0.0322570844663842, 0.0326073155687004
2.32000000000000, 0.0318846176437584, 0.0314829149587076, 0.0316953710467772, 0.0319549082421290, 0.0323055165898466, 0.0326550217790805
2.33000000000000, 0.0319336650684989, 0.0315327802626152, 0.0317448263487549, 0.0320038517882880, 0.0323537515527834, 0.0327025329343744
2.34000000000000, 0.0319825185413653, 0.0315824454838125, 0.0317940825658834, 0.0320525975691818, 0.0324017906924928, 0.0327498503632935
2.35000000000000, 0.0320311820376958, 0.0316319119590127, 0.0318431410324987, 0.0321011469152144, 0.0324496353324447, 0.0327969753807723
2.36000000000000, 0.0320796415282150, 0.0316811810112695, 0.0318920030692717, 0.0321495011431312, 0.0324972867824797, 0.0328439092881670
2.37000000000000, 0.0321279277645912, 0.0317302539501726, 0.0319406699834034, 0.0321976615562138, 0.0325447463390046, 0.0328906533734505
2.38000000000000, 0.0321759842289752, 0.0317791320720391, 0.0319891430688166, 0.0322456294444725, 0.0325920152851845, 0.0329372089114035
2.39000000000000, 0.0322238801007341, 0.0318278166601010, 0.0320374236063442, 0.0322934060848343, 0.0326390948911307, 0.0329835771638029
2.40000000000000, 0.0322715787654516, 0.0318763089846899, 0.0320855128639139, 0.0323409927413280, 0.0326859864140854, 0.0330297593796053
2.41000000000000, 0.0323190780086334, 0.0319246103034181, 0.0321334120967296, 0.0323883906652659, 0.0327326910986039, 0.0330757567951289
2.42000000000000, 0.0323663942330954, 0.0319727218613562, 0.0321811225474494, 0.0324356010954213, 0.0327792101767316, 0.0331215706342305
2.43000000000000, 0.0324135320516609, 0.0320206448912075, 0.0322286454463603, 0.0324826252582045, 0.0328255448681799, 0.0331672021084805
2.44000000000000, 0.0324604730882052, 0.0320683806134798, 0.0322759820115504, 0.0325294643678339, 0.0328716963804972, 0.0332126524173335
2.45000000000000, 0.0325072391627648, 0.0321159302366532, 0.0323231334490767, 0.0325761196265051, 0.0329176659092381, 0.0332579227482975
2.46000000000000, 0.0325538364988676, 0.0321632949573459, 0.0323701009531314, 0.0326225922245562, 0.0329634546381285, 0.0333030142770980
2.47000000000000, 0.0326002299695345, 0.0322104759604762, 0.0324168857062042, 0.0326688833406313, 0.0330090637392285, 0.0333479281678412
2.48000000000000, 0.0326464389507788, 0.0322574744194221, 0.0324634888792419, 0.0327149941418397, 0.0330544943730923, 0.0333926655731727
2.49000000000000, 0.0326924692483633, 0.0323042914961782, 0.0325099116318058, 0.0327609257839131, 0.0330997476889248, 0.0334372276344345
2.50000000000000, 0.0327383459159859, 0.0323509283415091, 0.0325561551122252, 0.0328066794113601, 0.0331448248247360, 0.0334816154818184
2.51000000000000, 0.0327840337809066, 0.0323973860951012, 0.0326022204577496, 0.0328522561576177, 0.0331897269074925, 0.0335258302345174
2.52000000000000, 0.0328295385711726, 0.0324436658857106, 0.0326481087946968, 0.0328976571452000, 0.0332344550532660, 0.0335698730008738
2.53000000000000, 0.0328748770905941, 0.0324897688313098, 0.0326938212385997, 0.0329428834858448, 0.0332790103673798, 0.0336137448785255
2.54000000000000, 0.0329200269655086, 0.0325356960392308, 0.0327393588943495, 0.0329879362806573, 0.0333233939445526, 0.0336574469545487
2.55000000000000, 0.0329650133738385, 0.0325814486063061, 0.0327847228563373, 0.0330328166202513, 0.0333676068690393, 0.0337009803055993
2.56000000000000, 0.0330098355725960, 0.0326270276190073, 0.0328299142085928, 0.0330775255848883, 0.0334116502147699, 0.0337443459980509
2.57000000000000, 0.0330544900316458, 0.0326724341535816, 0.0328749340249206, 0.0331220642446139, 0.0334555250454861, 0.0337875450881313
2.58000000000000, 0.0330989559696624, 0.0327176692761850, 0.0329197833690343, 0.0331664336593919, 0.0334992324148751, 0.0338305786220556
2.59000000000000, 0.0331432681126785, 0.0327627340430149, 0.0329644632946883, 0.0332106348792362, 0.0335427733667017, 0.0338734476361581
2.60000000000000, 0.0331874177376614, 0.0328076295004384, 0.0330089748458077, 0.0332546689443409, 0.0335861489349375, 0.0339161531570214
2.61000000000000, 0.0332313834955772, 0.0328523566851206, 0.0330533190566153, 0.0332985368852070, 0.0336293601438883, 0.0339586962016032
2.62000000000000, 0.0332752072640549, 0.0328969166241488, 0.0330974969517570, 0.0333422397227684, 0.0336724080083196, 0.0340010777773615
2.63000000000000, 0.0333188381949862, 0.0329413103351561, 0.0331415095464249, 0.0333857784685148, 0.0337152935335794, 0.0340432988823773
2.64000000000000, 0.0333623191499337, 0.0329855388264420, 0.0331853578464788, 0.0334291541246131, 0.0337580177157197, 0.0340853605054753
2.65000000000000, 0.0334056554885542, 0.0330296030970917, 0.0332290428485648, 0.0334723676840264, 0.0338005815416149, 0.0341272636263425
2.66000000000000, 0.0334488054399180, 0.0330735041370925, 0.0332725655402327, 0.0335154201306313, 0.0338429859890796, 0.0341690092156453
2.67000000000000, 0.0334917886715738, 0.0331172429274497, 0.0333159269000512, 0.0335583124393332, 0.0338852320269833, 0.0342105982351440
2.68000000000000, 0.0335346316845538, 0.0331608204402990, 0.0333591278977214, 0.0336010455761797, 0.0339273206153637, 0.0342520316378060
2.69000000000000, 0.0335773156177679, 0.0332042376390182, 0.0334021694941879, 0.0336436204984719, 0.0339692527055384, 0.0342933103679169
2.70000000000000, 0.0336198401306172, 0.0332474954783369, 0.0334450526417487, 0.0336860381548745, 0.0340110292402142, 0.0343344353611897
2.71000000000000, 0.0336622182534738, 0.0332905949044439, 0.0334877782841632, 0.0337282994855235, 0.0340526511535952, 0.0343754075448722
2.72000000000000, 0.0337044232043542, 0.0333335368550933, 0.0335303473567582, 0.0337704054221324, 0.0340941193714884, 0.0344162278378531
2.73000000000000, 0.0337464775692430, 0.0333763222597090, 0.0335727607865321, 0.0338123568880968, 0.0341354348114088, 0.0344568971507659
2.74000000000000, 0.0337883838982841, 0.0334189520394872, 0.0336150194922583, 0.0338541547985970, 0.0341765983826812, 0.0344974163860910
2.75000000000000, 0.0338301359044311, 0.0334614271074975, 0.0336571243845857, 0.0338958000606996, 0.0342176109865422, 0.0345377864382572
2.76000000000000, 0.0338717341501356, 0.0335037483687820, 0.0336990763661386, 0.0339372935734564, 0.0342584735162388, 0.0345780081937401
2.77000000000000, 0.0339131861697004, 0.0335459167204536, 0.0337408763316145, 0.0339786362280029, 0.0342991868571268, 0.0346180825311602
2.78000000000000, 0.0339544830383566, 0.0335879330517920, 0.0337825251678806, 0.0340198289076548, 0.0343397518867669, 0.0346580103213785
2.79000000000000, 0.0339956152681731, 0.0336297982443384, 0.0338240237540683, 0.0340608724880022, 0.0343801694750194, 0.0346977924275916
2.80000000000000, 0.0340366175925745, 0.0336715131719890, 0.0338653729616674, 0.0341017678370040, 0.0344204404841378, 0.0347374297054239
2.81000000000000, 0.0340774871560099, 0.0337130787010869, 0.0339065736546170, 0.0341425158150791, 0.0344605657688605, 0.0347769230030201
2.82000000000000, 0.0341181808970174, 0.0337544956905120, 0.0339476266893968, 0.0341831172751972, 0.0345005461765009, 0.0348162731611346
2.83000000000000, 0.0341587386437663, 0.0337957649917706, 0.0339885329151161, 0.0342235730629680, 0.0345403825470371, 0.0348554810132209
2.84000000000000, 0.0341991740926432, 0.0338368874490828, 0.0340292931736010, 0.0342638840167289, 0.0345800757131988, 0.0348945473855182
2.85000000000000, 0.0342394303240119, 0.0338778638994687, 0.0340699082994815, 0.0343040509676313, 0.0346196265005541, 0.0349334730971381
2.86000000000000, 0.0342795698038604, 0.0339186951728335, 0.0341103791202758, 0.0343440747397257, 0.0346590357275942, 0.0349722589601491
2.87000000000000, 0.0343195422702518, 0.0339593820920510, 0.0341507064564749, 0.0343839561500457, 0.0346983042058170, 0.0350109057796598
2.88000000000000, 0.0343593902863340, 0.0339999254730461, 0.0341908911216243, 0.0344236960086901, 0.0347374327398097, 0.0350494143539013
2.89000000000000, 0.0343990992169458, 0.0340403261248762, 0.0342309339224056, 0.0344632951189044, 0.0347764221273300, 0.0350877854743078
2.90000000000000, 0.0344386532837424, 0.0340805848498107, 0.0342708356587166, 0.0345027542771608, 0.0348152731593854, 0.0351260199255965
2.91000000000000, 0.0344780678775953, 0.0341207024434097, 0.0343105971237498, 0.0345420742732369, 0.0348539866203127, 0.0351641184858461
2.92000000000000, 0.0345173629132077, 0.0341606796946021, 0.0343502191040702, 0.0345812558902934, 0.0348925632878548, 0.0352020819265736
2.93000000000000, 0.0345565105698542, 0.0342005173857612, 0.0343897023796916, 0.0346202999049506, 0.0349310039332375, 0.0352399110128111
2.94000000000000, 0.0345955342454402, 0.0342402162927807, 0.0344290477241523, 0.0346592070873634, 0.0349693093212445, 0.0352776065031800
2.95000000000000, 0.0346343894757411, 0.0342797771851483, 0.0344682559045887, 0.0346979782012960, 0.0350074802102916, 0.0353151691499656
2.96000000000000, 0.0346731422505787, 0.0343192008260189, 0.0345073276818087, 0.0347366140041947, 0.0350455173524995, 0.0353525996991893
2.97000000000000, 0.0347117389831774, 0.0343584879722866, 0.0345462638103640, 0.0347751152472597, 0.0350834214937660, 0.0353898988906806
2.98000000000000, 0.0347501983191793, 0.0343976393746554, 0.0345850650386204, 0.0348134826755167, 0.0351211933738364, 0.0354270674581476
2.99000000000000, 0.0347885405962222, 0.0344366557777093, 0.0346237321088284, 0.0348517170278861, 0.0351588337263737, 0.0354641061292464
3, 0.0348267460016513, 0.0344755379199810, 0.0346622657571914, 0.0348898190372524, 0.0351963432790274, 0.0355010156256500
3.01000000000000, 0.0348648257578008, 0.0345142865340198, 0.0347006667139344, 0.0349277894305318, 0.0352337227535009, 0.0355377966631158
3.02000000000000, 0.0349027716144542, 0.0345529023464585, 0.0347389357033701, 0.0349656289287393, 0.0352709728656185, 0.0355744499515519
3.03000000000000, 0.0349405878639343, 0.0345913860780791, 0.0347770734439654, 0.0350033382470544, 0.0353080943253915, 0.0356109761950831
3.04000000000000, 0.0349782539187383, 0.0346297384438777, 0.0348150806484061, 0.0350409180948864, 0.0353450878370827, 0.0356473760921151
3.05000000000000, 0.0350157996542844, 0.0346679601531290, 0.0348529580236612, 0.0350783691759382, 0.0353819540992702, 0.0356836503353988
3.06000000000000, 0.0350532413220249, 0.0347060519094488, 0.0348907062710457, 0.0351156921882695, 0.0354186938049112, 0.0357197996120925
3.07000000000000, 0.0350905473480355, 0.0347440144108565, 0.0349283260862831, 0.0351528878243590, 0.0354553076414031, 0.0357558246038246
3.08000000000000, 0.0351277055403543, 0.0347818483498364, 0.0349658181595667, 0.0351899567711660, 0.0354917962906457, 0.0357917259867536
3.09000000000000, 0.0351647460698707, 0.0348195544133981, 0.0350031831756201, 0.0352268997101904, 0.0355281604291007, 0.0358275044316293
3.10000000000000, 0.0352016838761005, 0.0348571332831360, 0.0350404218137569, 0.0352637173175328, 0.0355644007278519, 0.0358631606038515
3.11000000000000, 0.0352384505360698, 0.0348945856352883, 0.0350775347479391, 0.0353004102639529, 0.0356005178526636, 0.0358986951635285
3.12000000000000, 0.0352751423799521, 0.0349319121407945, 0.0351145226468355, 0.0353369792149276, 0.0356365124640384, 0.0359341087655352
3.13000000000000, 0.0353116635745300, 0.0349691134653531, 0.0351513861738789, 0.0353734248307084, 0.0356723852172742, 0.0359694020595693
3.14000000000000, 0.0353481063977512, 0.0350061902694775, 0.0351881259873220, 0.0354097477663774, 0.0357081367625207, 0.0360045756902080
3.15000000000000, 0.0353844106934515, 0.0350431432085514, 0.0352247427402933, 0.0354459486719027, 0.0357437677448346, 0.0360396302969627
3.16000000000000, 0.0354205834671568, 0.0350799729328843, 0.0352612370808520, 0.0354820281921940, 0.0357792788042344, 0.0360745665143338
3.17000000000000, 0.0354566287525961, 0.0351166800877646, 0.0352976096520418, 0.0355179869671556, 0.0358146705757543, 0.0361093849718646
3.18000000000000, 0.0354925861143452, 0.0351532653135137, 0.0353338610919443, 0.0355538256317404, 0.0358499436894975, 0.0361440862941939
3.19000000000000, 0.0355283979007301, 0.0351897292455378, 0.0353699920337317, 0.0355895448160023, 0.0358850987706883, 0.0361786711011087
3.20000000000000, 0.0355640962398498, 0.0352260725143804, 0.0354060031057183, 0.0356251451451479, 0.0359201364397244, 0.0362131400075951
3.21000000000000, 0.0355996714113606, 0.0352622957457731, 0.0354418949314120, 0.0356606272395878, 0.0359550573122274, 0.0362474936238902
3.22000000000000, 0.0356351394055623, 0.0352983995606857, 0.0354776681295649, 0.0356959917149868, 0.0359898619990935, 0.0362817325555311
3.23000000000000, 0.0356704716873449, 0.0353343845753768, 0.0355133233142224, 0.0357312391823140, 0.0360245511065430, 0.0363158574034054
3.24000000000000, 0.0357057220330941, 0.0353702514014419, 0.0355488610947730, 0.0357663702478915, 0.0360591252361691, 0.0363498687637991
3.25000000000000, 0.0357408213419168, 0.0354060006458626, 0.0355842820759962, 0.0358013855134432, 0.0360935849849868, 0.0363837672284454
3.26000000000000, 0.0357758261496448, 0.0354416329110540, 0.0356195868581109, 0.0358362855761422, 0.0361279309454797, 0.0364175533845721
3.27000000000000, 0.0358107063158437, 0.0354771487949118, 0.0356547760368219, 0.0358710710286582, 0.0361621637056479, 0.0364512278149480
3.28000000000000, 0.0358454754825869, 0.0355125488908589, 0.0356898502033668, 0.0359057424592039, 0.0361962838490538, 0.0364847910979299
3.29000000000000, 0.0358801312986632, 0.0355478337878913, 0.0357248099445617, 0.0359403004515808, 0.0362302919548682, 0.0365182438075075
3.30000000000000, 0.0359146718877413, 0.0355830040706233, 0.0357596558428468, 0.0359747455852247, 0.0362641885979153, 0.0365515865133487
3.31000000000000, 0.0359491114979858, 0.0356180603193322, 0.0357943884763307, 0.0360090784352501, 0.0362979743487174, 0.0365848197808442
3.32000000000000, 0.0359834219073159, 0.0356530031100026, 0.0358290084188350, 0.0360432995724944, 0.0363316497735388, 0.0366179441711510
3.33000000000000, 0.0360176304905567, 0.0356878330143694, 0.0358635162399371, 0.0360774095635617, 0.0363652154344293, 0.0366509602412359
3.34000000000000, 0.0360517227856419, 0.0357225505999614, 0.0358979125050140, 0.0361114089708650, 0.0363986718892668, 0.0366838685439180
3.35000000000000, 0.0360857260199255, 0.0357571564301431, 0.0359321977752841, 0.0361452983526693, 0.0364320196918001, 0.0367166696279109
3.36000000000000, 0.0361195927077195, 0.0357916510641570, 0.0359663726078492, 0.0361790782631332, 0.0364652593916900, 0.0367493640378643
3.37000000000000, 0.0361533678127006, 0.0358260350571644, 0.0360004375557359, 0.0362127492523500, 0.0364983915345509, 0.0367819523144051
3.38000000000000, 0.0361870155798404, 0.0358603089602867, 0.0360343931679363, 0.0362463118663886, 0.0365314166619913, 0.0368144349941776
3.39000000000000, 0.0362205694110880, 0.0358944733206452, 0.0360682399894483, 0.0362797666473337, 0.0365643353116539, 0.0368468126098839
3.40000000000000, 0.0362540189795239, 0.0359285286814010, 0.0361019785613152, 0.0363131141333255, 0.0365971480172554, 0.0368790856903230
3.41000000000000, 0.0362873653084471, 0.0359624755817944, 0.0361356094206650, 0.0363463548585989, 0.0366298553086254, 0.0369112547604298
3.42000000000000, 0.0363206067477864, 0.0359963145571830, 0.0361691331007491, 0.0363794893535221, 0.0366624577117450, 0.0369433203413139
3.43000000000000, 0.0363537205168930, 0.0360300461390807, 0.0362025501309806, 0.0364125181446349, 0.0366949557487851, 0.0369752829502972
3.44000000000000, 0.0363867354464826, 0.0360636708551948, 0.0362358610369719, 0.0364454417546865, 0.0367273499381436, 0.0370071431009513
3.45000000000000, 0.0364196348273631, 0.0360971892294636, 0.0362690663405721, 0.0364782607026724, 0.0367596407944832, 0.0370389013031348
3.46000000000000, 0.0364524653888081, 0.0361306017820930, 0.0363021665599035, 0.0365109755038715, 0.0367918288287676, 0.0370705580630298
3.47000000000000, 0.0364851593855069, 0.0361639090295930, 0.0363351622093985, 0.0365435866698823, 0.0368239145482975, 0.0371021138831778
3.48000000000000, 0.0365177533233875, 0.0361971114848133, 0.0363680537998349, 0.0365760947086586, 0.0368558984567471, 0.0371335692625153
3.49000000000000, 0.0365502689908128, 0.0362302096569791, 0.0364008418383714, 0.0366085001245452, 0.0368877810541988, 0.0371649246964092
3.50000000000000, 0.0365826748440559, 0.0362632040517255, 0.0364335268285829, 0.0366408034183125, 0.0369195628371781, 0.0371961806766913
3.51000000000000, 0.0366149657143094, 0.0362960951711329, 0.0364661092704948, 0.0366730050871911, 0.0369512442986883, 0.0372273376916926
3.52000000000000, 0.0366471590675875, 0.0363288835137601, 0.0364985896606172, 0.0367051056249062, 0.0369828259282444, 0.0372583962262774
3.53000000000000, 0.0366792557199498, 0.0363615695746787, 0.0365309684919785, 0.0367371055217108, 0.0370143082119065, 0.0372893567618765
3.54000000000000, 0.0367112328123867, 0.0363941538455063, 0.0365632462541587, 0.0367690052644193, 0.0370456916323133, 0.0373202197765203
3.55000000000000, 0.0367431296377795, 0.0364266368144390, 0.0365954234333224, 0.0368008053364402, 0.0370769766687145, 0.0373509857448715
3.56000000000000, 0.0367749226670274, 0.0364590189662841, 0.0366275005122511, 0.0368325062178085, 0.0371081637970033, 0.0373816551382571
3.57000000000000, 0.0368066246704882, 0.0364913007824924, 0.0366594779703752, 0.0368641083852178, 0.0371392534897484, 0.0374122284247005
3.58000000000000, 0.0368382240175658, 0.0365234827411894, 0.0366913562838061, 0.0368956123120519, 0.0371702462162255, 0.0374427060689528
3.59000000000000, 0.0368697164696584, 0.0365555653172069, 0.0367231359253670, 0.0369270184684162, 0.0372011424424487, 0.0374730885325238
3.60000000000000, 0.0369011254837132, 0.0365875489821138, 0.0367548173646240, 0.0369583273211684, 0.0372319426312007, 0.0375033762737128
3.61000000000000, 0.0369324235058032, 0.0366194342042468, 0.0367864010679167, 0.0369895393339489, 0.0372626472420640, 0.0375335697476389
3.62000000000000, 0.0369636337002962, 0.0366512214487403, 0.0368178874983882, 0.0370206549672115, 0.0372932567314504, 0.0375636694062707
3.63000000000000, 0.0369947516160391, 0.0366829111775563, 0.0368492771160152, 0.0370516746782525, 0.0373237715526308, 0.0375936756984562
3.64000000000000, 0.0370257733082555, 0.0367145038495142, 0.0368805703776371, 0.0370825989212406, 0.0373541921557649, 0.0376235890699516
3.65000000000000, 0.0370566885146064, 0.0367459999203193, 0.0369117677369854, 0.0371134281472455, 0.0373845189879296, 0.0376534099634508
3.66000000000000, 0.0370875163718523, 0.0367773998425919, 0.0369428696447121, 0.0371441628042671, 0.0374147524931480, 0.0376831388186132
3.67000000000000, 0.0371182446571445, 0.0368087040658958, 0.0369738765484184, 0.0371748033372638, 0.0374448931124178, 0.0377127760720923
3.68000000000000, 0.0371488906394910, 0.0368399130367661, 0.0370047888926829, 0.0372053501881802, 0.0374749412837390, 0.0377423221575637
3.69000000000000, 0.0371794395667053, 0.0368710271987371, 0.0370356071190888, 0.0372358037959750, 0.0375048974421415, 0.0377717775057520
3.70000000000000, 0.0372098790337881, 0.0369020469923699, 0.0370663316662517, 0.0372661645966486, 0.0375347620197127, 0.0378011425444585
3.71000000000000, 0.0372402458506949, 0.0369329728552788, 0.0370969629698468, 0.0372964330232698, 0.0375645354456243, 0.0378304176985881
3.72000000000000, 0.0372704975433245, 0.0369638052221591, 0.0371275014626353, 0.0373266095060027, 0.0375942181461587, 0.0378596033901754
3.73000000000000, 0.0373006904711978, 0.0369945445248127, 0.0371579475744912, 0.0373566944721333, 0.0376238105447360, 0.0378887000384114
3.74000000000000, 0.0373307763544967, 0.0370251911921747, 0.0371883017324270, 0.0373866883460953, 0.0376533130619394, 0.0379177080596691
3.75000000000000, 0.0373607491577861, 0.0370557456503390, 0.0372185643606202, 0.0374165915494959, 0.0376827261155413, 0.0379466278675292
3.76000000000000, 0.0373906792314353, 0.0370862083225841, 0.0372487358804382, 0.0374464045011419, 0.0377120501205286, 0.0379754598728058
3.77000000000000, 0.0374204820516424, 0.0371165796293981, 0.0372788167104640, 0.0374761276170640, 0.0377412854891279, 0.0380042044835707
3.78000000000000, 0.0374502077478199, 0.0371468599885040, 0.0373088072665209, 0.0375057613105426, 0.0377704326308303, 0.0380328621051789
3.79000000000000, 0.0374798303651301, 0.0371770498148840, 0.0373387079616972, 0.0375353059921319, 0.0377994919524159, 0.0380614331402926
3.80000000000000, 0.0375093886206480, 0.0372071495208041, 0.0373685192063707, 0.0375647620696844, 0.0378284638579784, 0.0380899179889053
3.81000000000000, 0.0375388421007317, 0.0372371595158382, 0.0373982414082328, 0.0375941299483749, 0.0378573487489487, 0.0381183170483662
3.82000000000000, 0.0375682015149242, 0.0372670802068918, 0.0374278749723122, 0.0376234100307246, 0.0378861470241187, 0.0381466307134034
3.83000000000000, 0.0375974855012115, 0.0372969119982258, 0.0374574203009986, 0.0376526027166243, 0.0379148590796653, 0.0381748593761471
3.84000000000000, 0.0376266966914711, 0.0373266552914797, 0.0374868777940657, 0.0376817084033577, 0.0379434853091725, 0.0382030034261534
3.85000000000000, 0.0376558002501785, 0.0373563104856945, 0.0375162478486948, 0.0377107274856245, 0.0379720261036556, 0.0382310632504263
3.86000000000000, 0.0376848329627964, 0.0373858779773358, 0.0375455308594968, 0.0377396603555633, 0.0380004818515827, 0.0382590392334407
3.87000000000000, 0.0377137603601205, 0.0374153581603159, 0.0375747272185357, 0.0377685074027736, 0.0380288529388981, 0.0382869317571649
3.88000000000000, 0.0377426075842671, 0.0374447514260163, 0.0376038373153496, 0.0377972690143385, 0.0380571397490436, 0.0383147412010819
3.89000000000000, 0.0377713866170308, 0.0374740581633098, 0.0376328615369740, 0.0378259455748465, 0.0380853426629812, 0.0383424679422122
3.90000000000000, 0.0378000472783254, 0.0375032787585821, 0.0376618002679626, 0.0378545374664132, 0.0381134620592141, 0.0383701123551346
3.91000000000000, 0.0378286385936713, 0.0375324135957535, 0.0376906538904094, 0.0378830450687027, 0.0381414983138084, 0.0383976748120077
3.92000000000000, 0.0378571662919620, 0.0375614630562999, 0.0377194227839694, 0.0379114687589492, 0.0381694518004143, 0.0384251556825913
3.93000000000000, 0.0378856056427106, 0.0375904275192742, 0.0377481073258804, 0.0379398089119775, 0.0381973228902872, 0.0384525553342668
3.94000000000000, 0.0379139451477744, 0.0376193073613269, 0.0377767078909832, 0.0379680659002243, 0.0382251119523080, 0.0384798741320582
3.95000000000000, 0.0379422034132509, 0.0376481029567268, 0.0378052248517425, 0.0379962400937583, 0.0382528193530038, 0.0385071124386522
3.96000000000000, 0.0379703777923201, 0.0376768146773812, 0.0378336585782670, 0.0380243318603009, 0.0382804454565683, 0.0385342706144185
3.97000000000000, 0.0379984656326689, 0.0377054428928563, 0.0378620094383297, 0.0380523415652461, 0.0383079906248816, 0.0385613490174297
3.98000000000000, 0.0380264854854413, 0.0377339879703968, 0.0378902777973879, 0.0380802695716803, 0.0383354552175302, 0.0385883480034811
3.99000000000000, 0.0380544281026963, 0.0377624502749460, 0.0379184640186026, 0.0381081162404022, 0.0383628395918264, 0.0386152679261100
4, 0.0380822774375751, 0.0377908301691649, 0.0379465684628584, 0.0381358819299421, 0.0383901441028277, 0.0386421091366153
4.01000000000000, 0.0381100558430636, 0.0378191280134517, 0.0379745914887822, 0.0381635669965810, 0.0384173691033564, 0.0386688719840762
4.02000000000000, 0.0381377358345324, 0.0378473441659608, 0.0380025334527629, 0.0381911717943700, 0.0384445149440177, 0.0386955568153714
4.03000000000000, 0.0381653529965637, 0.0378754789826217, 0.0380303947089696, 0.0382186966751487, 0.0384715819732195, 0.0387221639751977
4.04000000000000, 0.0381929006818659, 0.0379035328171576, 0.0380581756093708, 0.0382461419885642, 0.0384985705371900, 0.0387486938060881
4.05000000000000, 0.0382203523112080, 0.0379315060211038, 0.0380858765037525, 0.0382735080820892, 0.0385254809799968, 0.0387751466484307
4.06000000000000, 0.0382477113435618, 0.0379593989438264, 0.0381134977397367, 0.0383007953010405, 0.0385523136435643, 0.0388015228404863
4.07000000000000, 0.0382750079882762, 0.0379872119325395, 0.0381410396627990, 0.0383280039885966, 0.0385790688676926, 0.0388278227184063
4.08000000000000, 0.0383022132658629, 0.0380149453323240, 0.0381685026162871, 0.0383551344858160, 0.0386057469900743, 0.0388540466162506
4.09000000000000, 0.0383293506289693, 0.0380425994861446, 0.0381958869414380, 0.0383821871316547, 0.0386323483463128, 0.0388801948660049
4.10000000000000, 0.0383564285800571, 0.0380701747348677, 0.0382231929773956, 0.0384091622629834, 0.0386588732699392, 0.0389062677975981
4.11000000000000, 0.0383833894437340, 0.0380976714172785, 0.0382504210612281, 0.0384360602146051, 0.0386853220924300, 0.0389322657389194
4.12000000000000, 0.0384103202750470, 0.0381250898700982, 0.0382775715279449, 0.0384628813192720, 0.0387116951432235, 0.0389581890158351
4.13000000000000, 0.0384371348971936, 0.0381524304280009, 0.0383046447105138, 0.0384896259077024, 0.0387379927497372, 0.0389840379522057
4.14000000000000, 0.0384638896915811, 0.0381796934236306, 0.0383316409398774, 0.0385162943085974, 0.0387642152373842, 0.0390098128699020
4.15000000000000, 0.0384905539618580, 0.0382068791876172, 0.0383585605449702, 0.0385428868486577, 0.0387903629295897, 0.0390355140888221
4.16000000000000, 0.0385171642878907, 0.0382339880485937, 0.0383854038527344, 0.0385694038525997, 0.0388164361478072, 0.0390611419269069
4.17000000000000, 0.0385436953534273, 0.0382610203332118, 0.0384121711881365, 0.0385958456431717, 0.0388424352115350, 0.0390866967001568
4.18000000000000, 0.0385701517705265, 0.0382879763661582, 0.0384388628741834, 0.0386222125411701, 0.0388683604383319, 0.0391121787226473
4.19000000000000, 0.0385965195294968, 0.0383148564701707, 0.0384654792319380, 0.0386485048654552, 0.0388942121438329, 0.0391375883065448
4.20000000000000, 0.0386228248572623, 0.0383416609660536, 0.0384920205805352, 0.0386747229329668, 0.0389199906417652, 0.0391629257621221
4.21000000000000, 0.0386490512595852, 0.0383683901726937, 0.0385184872371974, 0.0387008670587398, 0.0389456962439633, 0.0391881913977738
4.22000000000000, 0.0386752061196768, 0.0383950444070752, 0.0385448795172499, 0.0387269375559199, 0.0389713292603847, 0.0392133855200317
4.23000000000000, 0.0387012792612787, 0.0384216239842954, 0.0385711977341360, 0.0387529347357781, 0.0389968899991246, 0.0392385084335795
4.24000000000000, 0.0387272822285408, 0.0384481292175795, 0.0385974421994323, 0.0387788589077265, 0.0390223787664314, 0.0392635604412684
4.25000000000000, 0.0387532247036646, 0.0384745604182958, 0.0386236132228635, 0.0388047103793327, 0.0390477958667212, 0.0392885418441310
4.26000000000000, 0.0387790822295011, 0.0385009178959703, 0.0386497111123173, 0.0388304894563347, 0.0390731416025925, 0.0393134529413968
4.27000000000000, 0.0388048789898897, 0.0385272019583016, 0.0386757361738590, 0.0388561964426559, 0.0390984162748411, 0.0393382940305059
4.28000000000000, 0.0388306067648274, 0.0385534129111749, 0.0387016887117458, 0.0388818316404187, 0.0391236201824740, 0.0393630654071239
4.29000000000000, 0.0388562370808547, 0.0385795510586771, 0.0387275690284415, 0.0389073953499597, 0.0391487536227241, 0.0393877673651557
4.30000000000000, 0.0388818148747156, 0.0386056167031101, 0.0387533774246302, 0.0389328878698432, 0.0391738168910639, 0.0394124001967599
4.31000000000000, 0.0389073205120349, 0.0386316101450057, 0.0387791141992308, 0.0389583094968757, 0.0391988102812200, 0.0394369641923622
4.32000000000000, 0.0389327522591932, 0.0386575316831390, 0.0388047796494107, 0.0389836605261195, 0.0392237340851861, 0.0394614596406696
4.33000000000000, 0.0389581195875950, 0.0386833816145424, 0.0388303740705997, 0.0390089412509064, 0.0392485885932377, 0.0394858868286838
4.34000000000000, 0.0389834018080688, 0.0387091602345191, 0.0388558977565032, 0.0390341519628514, 0.0392733740939447, 0.0395102460417146
4.35000000000000, 0.0390086298964634, 0.0387348678366568, 0.0388813509991163, 0.0390592929518663, 0.0392980908741854, 0.0395345375633934
4.36000000000000, 0.0390337819878628, 0.0387605047128407, 0.0389067340887368, 0.0390843645061728, 0.0393227392191596, 0.0395587616756865
4.37000000000000, 0.0390588601345614, 0.0387860711532672, 0.0389320473139784, 0.0391093669123158, 0.0393473194124017, 0.0395829186589076
4.38000000000000, 0.0390838757131234, 0.0388115674464567, 0.0389572909617839, 0.0391343004551764, 0.0393718317357938, 0.0396070087917317
4.39000000000000, 0.0391088370672287, 0.0388369938792667, 0.0389824653174382, 0.0391591654179849, 0.0393962764695784, 0.0396310323512068
4.40000000000000, 0.0391337124964040, 0.0388623507369047, 0.0390075706645809, 0.0391839620823335, 0.0394206538923714, 0.0396549896127676
4.41000000000000, 0.0391585062594176, 0.0388876383029405, 0.0390326072852194, 0.0392086907281893, 0.0394449642811745, 0.0396788808502472
4.42000000000000, 0.0391832635533127, 0.0389128568593194, 0.0390575754597410, 0.0392333516339063, 0.0394692079113878, 0.0397027063358902
4.43000000000000, 0.0392079261618885, 0.0389380066863744, 0.0390824754669258, 0.0392579450762384, 0.0394933850568224, 0.0397264663403647
4.44000000000000, 0.0392325259091340, 0.0389630880628383, 0.0391073075839588, 0.0392824713303512, 0.0395174959897120, 0.0397501611327744
4.45000000000000, 0.0392570814604560, 0.0389881012658564, 0.0391320720864420, 0.0393069306698345, 0.0395415409807259, 0.0397737909806709
4.46000000000000, 0.0392815657602067, 0.0390130465709983, 0.0391567692484067, 0.0393313233667145, 0.0395655202989803, 0.0397973561500654
4.47000000000000, 0.0393059609573340, 0.0390379242522697, 0.0391813993423256, 0.0393556496914653, 0.0395894342120505, 0.0398208569054409
4.48000000000000, 0.0393302946695952, 0.0390627345821250, 0.0392059626391242, 0.0393799099130210, 0.0396132829859828, 0.0398442935097634
4.49000000000000, 0.0393545715024001, 0.0390874778314782, 0.0392304594081930, 0.0394041042987875, 0.0396370668853058, 0.0398676662244940
4.50000000000000, 0.0393787942898848, 0.0391121542697150, 0.0392548899173989, 0.0394282331146539, 0.0396607861730423, 0.0398909753096001
4.51000000000000, 0.0394029268337817, 0.0391367641647045, 0.0392792544330967, 0.0394522966250040, 0.0396844411107207, 0.0399142210235669
4.52000000000000, 0.0394269954501932, 0.0391613077828101, 0.0393035532201406, 0.0394762950927280, 0.0397080319583862, 0.0399374036234085
4.53000000000000, 0.0394509932474153, 0.0391857853889012, 0.0393277865418955, 0.0395002287792333, 0.0397315589746118, 0.0399605233646792
4.54000000000000, 0.0394749658530655, 0.0392101972463643, 0.0393519546602481, 0.0395240979444560, 0.0397550224165099, 0.0399835805014847
4.55000000000000, 0.0394988382257381, 0.0392345436171140, 0.0393760578356181, 0.0395479028468719, 0.0397784225397432, 0.0400065752864925
4.56000000000000, 0.0395226615776827, 0.0392588247616041, 0.0394000963269689, 0.0395716437435072, 0.0398017595985353, 0.0400295079709436
4.57000000000000, 0.0395464113576747, 0.0392830409388387, 0.0394240703918190, 0.0395953208899497, 0.0398250338456816, 0.0400523788046623
4.58000000000000, 0.0395701028960642, 0.0393071924063824, 0.0394479802862522, 0.0396189345403593, 0.0398482455325603, 0.0400751880360674
4.59000000000000, 0.0395937267472217, 0.0393312794203715, 0.0394718262649286, 0.0396424849474788, 0.0398713949091426, 0.0400979359121828
4.60000000000000, 0.0396172974190485, 0.0393553022355242, 0.0394956085810949, 0.0396659723626443, 0.0398944822240033, 0.0401206226786473
4.61000000000000, 0.0396408147504245, 0.0393792611051516, 0.0395193274865953, 0.0396893970357956, 0.0399175077243313, 0.0401432485797259
4.62000000000000, 0.0396642436930036, 0.0394031562811675, 0.0395429832318813, 0.0397127592154867, 0.0399404716559399, 0.0401658138583190
4.63000000000000, 0.0396876223526821, 0.0394269880140990, 0.0395665760660225, 0.0397360591488960, 0.0399633742632769, 0.0401883187559733
4.64000000000000, 0.0397109464966900, 0.0394507565530966, 0.0395901062367165, 0.0397592970818363, 0.0399862157894346, 0.0402107635128915
4.65000000000000, 0.0397341726974841, 0.0394744621459443, 0.0396135739902987, 0.0397824732587652, 0.0400089964761599, 0.0402331483679422
4.66000000000000, 0.0397573897663540, 0.0394981050390696, 0.0396369795717531, 0.0398055879227945, 0.0400317165638645, 0.0402554735586701
4.67000000000000, 0.0397805075469491, 0.0395216854775534, 0.0396603232247211, 0.0398286413157007, 0.0400543762916342, 0.0402777393213053
4.68000000000000, 0.0398035916406462, 0.0395452037051398, 0.0396836051915123, 0.0398516336779341, 0.0400769758972389, 0.0402999458907733
4.69000000000000, 0.0398265828579881, 0.0395686599642458, 0.0397068257131136, 0.0398745652486290, 0.0400995156171423, 0.0403220935007043
4.70000000000000, 0.0398495352029030, 0.0395920544959711, 0.0397299850291990, 0.0398974362656132, 0.0401219956865113, 0.0403441823834430
4.71000000000000, 0.0398724258472722, 0.0396153875401072, 0.0397530833781390, 0.0399202469654173, 0.0401444163392254, 0.0403662127700580
4.72000000000000, 0.0398952582830064, 0.0396386593351475, 0.0397761209970103, 0.0399429975832843, 0.0401667778078863, 0.0403881848903505
4.73000000000000, 0.0399180262635552, 0.0396618701182960, 0.0397990981216048, 0.0399656883531786, 0.0401890803238271, 0.0404100989728645
4.74000000000000, 0.0399407279245674, 0.0396850201254770, 0.0398220149864393, 0.0399883195077959, 0.0402113241171212, 0.0404319552448950
4.75000000000000, 0.0399633778292750, 0.0397081095913442, 0.0398448718247642, 0.0400108912785716, 0.0402335094165920, 0.0404537539324978
4.76000000000000, 0.0399859481101394, 0.0397311387492897, 0.0398676688685730, 0.0400334038956904, 0.0402556364498212, 0.0404754952604980
4.77000000000000, 0.0400084826978904, 0.0397541078314532, 0.0398904063486111, 0.0400558575880950, 0.0402777054431585, 0.0404971794524990
4.78000000000000, 0.0400309403818642, 0.0397770170687309, 0.0399130844943846, 0.0400782525834952, 0.0402997166217298, 0.0405188067308914
4.79000000000000, 0.0400533565805380, 0.0397998666907841, 0.0399357035341694, 0.0401005891083765, 0.0403216702094465, 0.0405403773168618
4.80000000000000, 0.0400757343507985, 0.0398226569260484, 0.0399582636950201, 0.0401228673880091, 0.0403435664290137, 0.0405618914304012
4.81000000000000, 0.0400980140454184, 0.0398453880017421, 0.0399807652027782, 0.0401450876464563, 0.0403654055019393, 0.0405833492903137
4.82000000000000, 0.0401202552046455, 0.0398680601438750, 0.0400032082820809, 0.0401672501065833, 0.0403871876485423, 0.0406047511142250
4.83000000000000, 0.0401424366341108, 0.0398906735772566, 0.0400255931563701, 0.0401893549900657, 0.0404089130879612, 0.0406260971185907
4.84000000000000, 0.0401645547256415, 0.0399132285255053, 0.0400479200479001, 0.0402114025173977, 0.0404305820381626, 0.0406473875187050
4.85000000000000, 0.0401866292014542, 0.0399357252110559, 0.0400701891777465, 0.0402333929079007, 0.0404521947159494, 0.0406686225287086
4.86000000000000, 0.0402086196769177, 0.0399581638551685, 0.0400924007658142, 0.0402553263797315, 0.0404737513369690, 0.0406898023615967
4.87000000000000, 0.0402305723580689, 0.0399805446779366, 0.0401145550308460, 0.0402772031498905, 0.0404952521157215, 0.0407109272292278
4.88000000000000, 0.0402524783183981, 0.0400028678982953, 0.0401366521904303, 0.0402990234342297, 0.0405166972655678, 0.0407319973423311
4.89000000000000, 0.0402743094913440, 0.0400251337340293, 0.0401586924610096, 0.0403207874474611, 0.0405380869987375, 0.0407530129105149
4.90000000000000, 0.0402960949093297, 0.0400473424017808, 0.0401806760578881, 0.0403424954031644, 0.0405594215263373, 0.0407739741422741
4.91000000000000, 0.0403178317657459, 0.0400694941170579, 0.0402026031952401, 0.0403641475137948, 0.0405807010583581, 0.0407948812449984
4.92000000000000, 0.0403394827131277, 0.0400915890942421, 0.0402244740861174, 0.0403857439906914, 0.0406019258036836, 0.0408157344249797
4.93000000000000, 0.0403610839176009, 0.0401136275465963, 0.0402462889424575, 0.0404072850440842, 0.0406230959700975, 0.0408365338874203
4.94000000000000, 0.0403826466037299, 0.0401356096862722, 0.0402680479750911, 0.0404287708831026, 0.0406442117642914, 0.0408572798364399
4.95000000000000, 0.0404041531124201, 0.0401575357243185, 0.0402897513937497, 0.0404502017157825, 0.0406652733918723, 0.0408779724750836
4.96000000000000, 0.0404255996047701, 0.0401794058706882, 0.0403113994070734, 0.0404715777490739, 0.0406862810573702, 0.0408986120053291
4.97000000000000, 0.0404470038881956, 0.0402012203342462, 0.0403329922226184, 0.0404928991888487, 0.0407072349642457, 0.0409191986280945
4.98000000000000, 0.0404683363840546, 0.0402229793227767, 0.0403545300468644, 0.0405141662399079, 0.0407281353148969, 0.0409397325432453
4.99000000000000, 0.0404896419917250, 0.0402446830429907, 0.0403760130852219, 0.0405353791059893, 0.0407489823106675, 0.0409602139496016
5, 0.0405108563289902, 0.0402663317005333, 0.0403974415420396, 0.0405565379897741, 0.0407697761518533, 0.0409806430449458

==> table/Gamma_UTAT_dt1.txt <==
x, Gamma
0.0200000000000000, 0.00316041411295524
0.0400000000000000, 0.00473276590781995
0.0600000000000000, 0.00589672495082611
0.0800000000000000, 0.00685783742317884
0.100000000000000, 0.00769256509942155
0.120000000000000, 0.00843888212491786
0.140000000000000, 0.00911884268734999
0.160000000000000, 0.00974658539914983
0.180000000000000, 0.0103318145978714
0.200000000000000, 0.0108815329036637
0.220000000000000, 0.0114009906643357
0.240000000000000, 0.0118942453941513
0.260000000000000, 0.0123645106396576
0.280000000000000, 0.0128143836808013
0.300000000000000, 0.0132459998267114
0.320000000000000, 0.0136611403042705
0.340000000000000, 0.0140613097368256
0.360000000000000, 0.0144477930766153
0.380000000000000, 0.0148216982833374
0.400000000000000, 0.0151839888834001
0.420000000000000, 0.0155355091976655
0.440000000000000, 0.0158770041608392
0.460000000000000, 0.0162091350863859
0.480000000000000, 0.0165324923475894
0.500000000000000, 0.0168476056820960
0.520000000000000, 0.0171549526431252
0.540000000000000, 0.0174549655895767
0.560000000000000, 0.0177480375127426
0.580000000000000, 0.0180345269281587
0.600000000000000, 0.0183147620098717
0.620000000000000, 0.0185890441059636
0.640000000000000, 0.0188576507450526
0.660000000000000, 0.0191208382211955
0.680000000000000, 0.0193788438273935
0.700000000000000, 0.0196318877944836
0.720000000000000, 0.0198801749816520
0.740000000000000, 0.0201238963564614
0.760000000000000, 0.0203632302956295
0.780000000000000, 0.0205983437324545
0.800000000000000, 0.0208293931724725
0.820000000000000, 0.0210565255954244
0.840000000000000, 0.0212798792587484
0.860000000000000, 0.0214995844154606
0.880000000000000, 0.0217157639573445
0.900000000000000, 0.0219285339927602
0.920000000000000, 0.0221380043670375
0.940000000000000, 0.0223442791322988
0.960000000000000, 0.0225474569726063
0.980000000000000, 0.0227476315895381
1, 0.0229448920526142

==> table/Gamma_UTAT_dt2.txt <==
x, Gamma
0.0100000000000000, 0.00223660867111637
0.0200000000000000, 0.00335212537209889
0.0300000000000000, 0.00418001745159120
0.0400000000000000, 0.00486536930833669
0.0500000000000000, 0.00546210121286578
0.0600000000000000, 0.00599696719867012
0.0700000000000000, 0.00648549042743756
0.0800000000000000, 0.00693761298891754
0.0900000000000000, 0.00736015218925391
0.100000000000000, 0.00775802251633244
0.110000000000000, 0.00813490502232134
0.120000000000000, 0.00849364159015512
0.130000000000000, 0.00883648070282752
0.140000000000000, 0.00916523779201785
0.150000000000000, 0.00948140385161338
0.160000000000000, 0.00978622135379735
0.170000000000000, 0.0100807387454732
0.180000000000000, 0.0103658504769397
0.190000000000000, 0.0106423269966836
0.200000000000000, 0.0109108376249265
0.210000000000000, 0.0111719682693609
0.220000000000000, 0.0114262353372018
0.230000000000000, 0.0116740967966176
0.240000000000000, 0.0119159610706335
0.250000000000000, 0.0121521942611907
0.260000000000000, 0.0123831260713819
0.270000000000000, 0.0126090547016984
0.280000000000000, 0.0128302509295980
0.290000000000000, 0.0130469615330313
0.300000000000000, 0.0132594121825000
0.310000000000000, 0.0134678098991906
0.320000000000000, 0.0136723451562448
0.330000000000000, 0.0138731936845542
0.340000000000000, 0.0140705180323638
0.350000000000000, 0.0142644689185308
0.360000000000000, 0.0144551864118842
0.370000000000000, 0.0146428009632619
0.380000000000000, 0.0148274343121306
0.390000000000000, 0.0150092002859471
0.400000000000000, 0.0151882055073852
0.410000000000000, 0.0153645500220989
0.420000000000000, 0.0155383278576796
0.430000000000000, 0.0157096275228159
0.440000000000000, 0.0158785324543016
0.450000000000000, 0.0160451214184096
0.460000000000000, 0.0162094688722046
0.470000000000000, 0.0163716452895833
0.480000000000000, 0.0165317174561666
0.490000000000000, 0.0166897487366090
0.500000000000000, 0.0168457993174199
0.510000000000000, 0.0169999264279879
0.520000000000000, 0.0171521845421547
0.530000000000000, 0.0173026255623961
0.540000000000000, 0.0174512989884100
0.550000000000000, 0.0175982520717007
0.560000000000000, 0.0177435299575543
0.570000000000000, 0.0178871758156455
0.580000000000000, 0.0180292309603676
0.590000000000000, 0.0181697349618620
0.600000000000000, 0.0183087257486094
0.610000000000000, 0.0184462397023573
0.620000000000000, 0.0185823117460727
0.630000000000000, 0.0187169754255369
0.640000000000000, 0.0188502629851371
0.650000000000000, 0.0189822054383524
0.660000000000000, 0.0191128326333815
0.670000000000000, 0.0192421733143170
0.680000000000000, 0.0193702551782300
0.690000000000000, 0.0194971049284958
0.700000000000000, 0.0196227483246591
0.710000000000000, 0.0197472102291100
0.720000000000000, 0.0198705146508173
0.730000000000000, 0.0199926847863430
0.740000000000000, 0.0201137430583426
0.750000000000000, 0.0202337111517370
0.760000000000000, 0.0203526100477275
0.770000000000000, 0.0204704600558072
0.780000000000000, 0.0205872808439140
0.790000000000000, 0.0207030914668541
0.800000000000000, 0.0208179103931169
0.810000000000000, 0.0209317555301908
0.820000000000000, 0.0210446442484819
0.830000000000000, 0.0211565934039294
0.840000000000000, 0.0212676193594016
0.850000000000000, 0.0213777380049556
0.860000000000000, 0.0214869647770301
0.870000000000000, 0.0215953146766424
0.880000000000000, 0.0217028022866505
0.890000000000000, 0.0218094417881386
0.900000000000000, 0.0219152469759813
0.910000000000000, 0.0220202312736348
0.920000000000000, 0.0221244077472023
0.930000000000000, 0.0222277891188176
0.940000000000000, 0.0223303877793855
0.950000000000000, 0.0224322158007175
0.960000000000000, 0.0225332849470978
0.970000000000000, 0.0226336066863110
0.980000000000000, 0.0227331922001632
0.990000000000000, 0.0228320523945238
1, 0.0229301979089147

==> table/Gamma_UTAT_dt3.txt <==
x, Gamma, Gamma_Wagner
0, 0, 0
0.00500000000000000, 0.00158217943967494, 0.00158217943967494
0.0100000000000000, 0.00237228173696890, 0.00237228173696890
0.0150000000000000, 0.00295941740162683, 0.00295941740162683
0.0200000000000000, 0.00344608671702424, 0.00344608671702424
0.0250000000000000, 0.00387036657474055, 0.00387036657474055
0.0300000000000000, 0.00425114141966041, 0.00425114141966041
0.0350000000000000, 0.00459936340050082, 0.00459936340050082
0.0400000000000000, 0.00492204382740432, 0.00492016290136544
0.0450000000000000, 0.00522398815694670, 0.00521646452315736
0.0500000000000000, 0.00550865895860055, 0.00549636121490874
0.0550000000000000, 0.00577864855243179, 0.00576224998943845
0.0600000000000000, 0.00603595734092425, 0.00601599171219481
0.0650000000000000, 0.00628216727707640, 0.00625906056832827
0.0700000000000000, 0.00651855502001430, 0.00649266114269857
0.0750000000000000, 0.00674616856757145, 0.00671777548209692
0.0800000000000000, 0.00696588080904763, 0.00693523258029660
0.0850000000000000, 0.00717842796086329, 0.00714573743435256
0.0900000000000000, 0.00738443779295834, 0.00734988307221659
0.0950000000000000, 0.00758445077574717, 0.00754819055453414
0.100000000000000, 0.00777893620338077, 0.00774110798152742
0.105000000000000, 0.00796830467895306, 0.00792902470079753
0.110000000000000, 0.00815291791717478, 0.00811229480022506
0.115000000000000, 0.00833309653695182, 0.00829122097831564
0.120000000000000, 0.00850912632577045, 0.00846608753682367
0.125000000000000, 0.00868126332694928, 0.00863713590031547
0.130000000000000, 0.00884973800932298, 0.00880459039659626
0.135000000000000, 0.00901475871388257, 0.00896865457610954
0.140000000000000, 0.00917651452496377, 0.00912951263563564
0.145000000000000, 0.00933517767924067, 0.00928732580420027
0.150000000000000, 0.00949090560034520, 0.00944225552411500
0.155000000000000, 0.00964384262786884, 0.00959443562143331
0.160000000000000, 0.00979412149505927, 0.00974399954036045
0.165000000000000, 0.00994186459847316, 0.00989106168076119
0.170000000000000, 0.0100871850943107, 0.0100357406996771
0.175000000000000, 0.0102301878495078, 0.0101781305160269
0.180000000000000, 0.0103709702704405, 0.0103183315221061
0.185000000000000, 0.0105096230279618, 0.0104564281429061
0.190000000000000, 0.0106462306942005, 0.0105925070471478
0.195000000000000, 0.0107808723039055, 0.0107266449290108
0.200000000000000, 0.0109136218509892, 0.0108589102901102
0.205000000000000, 0.0110445487291871, 0.0109893780474296
0.210000000000000, 0.0111737181243376, 0.0111181081013641
0.215000000000000, 0.0113011913646223, 0.0112451607667939
0.220000000000000, 0.0114270262341486, 0.0113705905266172
0.225000000000000, 0.0115512772544586, 0.0114944584233823
0.230000000000000, 0.0116739959378885, 0.0116168020622494
0.235000000000000, 0.0117952310161444, 0.0117376831928958
0.240000000000000, 0.0119150286469983, 0.0118571384645046
0.245000000000000, 0.0120334326016097, 0.0119752138065754
0.250000000000000, 0.0121504844346513, 0.0120919474459856
0.255000000000000, 0.0122662236391286, 0.0122073871085399
0.260000000000000, 0.0123806877875454, 0.0123215611611538
0.265000000000000, 0.0124939126608606, 0.0124345063138613
0.270000000000000, 0.0126059323665018, 0.0125462529226033
0.275000000000000, 0.0127167794465512, 0.0126568421864687
0.280000000000000, 0.0128264849770872, 0.0127662959756708
0.285000000000000, 0.0129350786595494, 0.0128746492994185
0.290000000000000, 0.0130425889048971, 0.0129819302681058
0.295000000000000, 0.0131490429112447, 0.0130881578193388
0.300000000000000, 0.0132544667355814, 0.0131933681138062
0.305000000000000, 0.0133588853601185, 0.0132975797254823
0.310000000000000, 0.0134623227537475, 0.0134008110794485
0.315000000000000, 0.0135648019290430, 0.0135031007318464
0.320000000000000, 0.0136663449951993, 0.0136044539196182
0.325000000000000, 0.0137669732072504, 0.0137049068323158
0.330000000000000, 0.0138667070118862, 0.0138044650230007
0.335000000000000, 0.0139655660901509, 0.0139031540015082
0.340000000000000, 0.0140635693972769, 0.0140009967846659
0.345000000000000, 0.0141607351998876, 0.0140980061000156
0.350000000000000, 0.0142570811107774, 0.0141941985415210
0.355000000000000, 0.0143526241214608, 0.0142895991070364
0.360000000000000, 0.0144473806326607, 0.0143842182385172
0.365000000000000, 0.0145413664828961, 0.0144780624963168
0.370000000000000, 0.0146345969753101, 0.0145711651360258
0.375000000000000, 0.0147270869028702, 0.0146635254295562
0.380000000000000, 0.0148188505720596, 0.0147551694000483
0.385000000000000, 0.0149099018251680, 0.0148461020712165
0.390000000000000, 0.0150002540612839, 0.0149363417641953
0.395000000000000, 0.0150899202560772, 0.0150258970592146
0.400000000000000, 0.0151789129804579, 0.0151147826516253
0.405000000000000, 0.0152672444181885, 0.0152030093724449
0.410000000000000, 0.0153549263825188, 0.0152905911023092
0.415000000000000, 0.0154419703319117, 0.0153775404592989
0.420000000000000, 0.0155283873849171, 0.0154638702685218
0.425000000000000, 0.0156141883342523, 0.0155495828457108
0.430000000000000, 0.0156993836601379, 0.0156346912558863
0.435000000000000, 0.0157839835429386, 0.0157192057185031
0.440000000000000, 0.0158679978751513, 0.0158031398259089
0.445000000000000, 0.0159514362727824, 0.0158864987108681
0.450000000000000, 0.0160343080861517, 0.0159693029177041
0.455000000000000, 0.0161166224101565, 0.0160515464006644
0.460000000000000, 0.0161983880940314, 0.0161332416171810
0.465000000000000, 0.0162796137506306, 0.0162144049717081
0.470000000000000, 0.0163603077652635, 0.0162950315508726
0.475000000000000, 0.0164404783041083, 0.0163751423945856
0.480000000000000, 0.0165201333222282, 0.0164547405140301
0.485000000000000, 0.0165992805712134, 0.0165338284435062
0.490000000000000, 0.0166779276064697, 0.0166124263118062
0.495000000000000, 0.0167560817941731, 0.0166905228243605
0.500000000000000, 0.0168337503179101, 0.0167681410600836
0.505000000000000, 0.0169109401850200, 0.0168452835974409
0.510000000000000, 0.0169876582326551, 0.0169219586141745
0.515000000000000, 0.0170639111335754, 0.0169981672823711
0.520000000000000, 0.0171397054016905, 0.0170739206155020
0.525000000000000, 0.0172150473973626, 0.0171492182752743
0.530000000000000, 0.0172899433324834, 0.0172240826133496
0.535000000000000, 0.0173643992753362, 0.0172984997080118
0.540000000000000, 0.0174384211552541, 0.0173724791850995
0.545000000000000, 0.0175120147670852, 0.0174460450154805
0.550000000000000, 0.0175851857754743, 0.0175191892950240
0.555000000000000, 0.0176579397189694, 0.0175919104068520
0.560000000000000, 0.0177302820139633, 0.0176642241738342
0.565000000000000, 0.0178022179584774, 0.0177361332366503
0.570000000000000, 0.0178737527357947, 0.0178076459412896
0.575000000000000, 0.0179448914179509, 0.0178787560718788
0.580000000000000, 0.0180156389690890, 0.0179494818249976
0.585000000000000, 0.0180860002486846, 0.0180198183192306
0.590000000000000, 0.0181559800146476, 0.0180897807616994
0.595000000000000, 0.0182255829263059, 0.0181593667138256
0.600000000000000, 0.0182948135472776, 0.0182285788299999
0.605000000000000, 0.0183636763482348, 0.0182974325582580
0.610000000000000, 0.0184321757095662, 0.0183659077690902
0.615000000000000, 0.0185003159239415, 0.0184340408134087
0.620000000000000, 0.0185681011987824, 0.0185018172501775
0.625000000000000, 0.0186355356586442, 0.0185692382701343
0.630000000000000, 0.0187026233475128, 0.0186363130755999
0.635000000000000, 0.0187693682310193, 0.0187030489182536
0.640000000000000, 0.0188357741985768, 0.0187694487569686
0.645000000000000, 0.0189018450654428, 0.0188355168939181
0.650000000000000, 0.0189675845747093, 0.0189012502983535
0.655000000000000, 0.0190329963992254, 0.0189666660066490
0.660000000000000, 0.0190980841434530, 0.0190317393700853
0.665000000000000, 0.0191628513452608, 0.0190965027494198
0.670000000000000, 0.0192273014776569, 0.0191609560562954
0.675000000000000, 0.0192914379504642, 0.0192250858543744
0.680000000000000, 0.0193552641119400, 0.0192889162679292
0.685000000000000, 0.0194187832503423, 0.0193524335948007
0.690000000000000, 0.0194819985954453, 0.0194156518462861
0.695000000000000, 0.0195449133200050, 0.0194785683761931
0.700000000000000, 0.0196075305411785, 0.0195411954320705
0.705000000000000, 0.0196698533218974, 0.0196035192239119
0.710000000000000, 0.0197318846721977, 0.0196655540725814
0.715000000000000, 0.0197936275505083, 0.0197273053710502
0.720000000000000, 0.0198550848648982, 0.0197887732938588
0.725000000000000, 0.0199162594742858, 0.0198499495860472
0.730000000000000, 0.0199771541896110, 0.0199108586749172
0.735000000000000, 0.0200377717749707, 0.0199714853332655
0.740000000000000, 0.0200981149487199, 0.0200318395105128
0.745000000000000, 0.0201581863845403, 0.0200919222065869
0.750000000000000, 0.0202179887124761, 0.0201517209867550
0.755000000000000, 0.0202775245199388, 0.0202112813110114
0.760000000000000, 0.0203367963526830, 0.0202705622223536
0.765000000000000, 0.0203958067157529, 0.0203295867522277
0.770000000000000, 0.0204545580744011, 0.0203883579239508
0.775000000000000, 0.0205130528549813, 0.0204468629136773
0.780000000000000, 0.0205712934458148, 0.0205051230547348
0.785000000000000, 0.0206292821980322, 0.0205631226993720
0.790000000000000, 0.0206870214263913, 0.0206208763797922
0.795000000000000, 0.0207445134100717, 0.0206783850292448
0.800000000000000, 0.0208017603934472, 0.0207356429813425
0.805000000000000, 0.0208587645868368, 0.0207926734527822
0.810000000000000, 0.0209155281672345, 0.0208494598352727
0.815000000000000, 0.0209720532790188, 0.0209060063864537
0.820000000000000, 0.0210283420346438, 0.0209623088729613
0.825000000000000, 0.0210843965153101, 0.0210183833199467
0.830000000000000, 0.0211402187716185, 0.0210742317323789
0.835000000000000, 0.0211958108242060, 0.0211298423484565
0.840000000000000, 0.0212511746643640, 0.0211852252282443
0.845000000000000, 0.0213063122546413, 0.0212403824560458
0.850000000000000, 0.0213612255294302, 0.0212953262145234
0.855000000000000, 0.0214159163955377, 0.0213500330766433
0.860000000000000, 0.0214703867327413, 0.0214045303272742
0.865000000000000, 0.0215246383943313, 0.0214587983537140
0.870000000000000, 0.0215786732076378, 0.0215128589668962
0.875000000000000, 0.0216324929745454, 0.0215667075909922
0.880000000000000, 0.0216860994719940, 0.0216203348407459
0.885000000000000, 0.0217394944524673, 0.0216737605525179
0.890000000000000, 0.0217926796444687, 0.0217269647907555
0.895000000000000, 0.0218456567529855, 0.0217799740620638
0.900000000000000, 0.0218984274599413, 0.0218327784898611
0.905000000000000, 0.0219509934246376, 0.0218853716287703
0.910000000000000, 0.0220033562841837, 0.0219377593157113
0.915000000000000, 0.0220555176539171, 0.0219899419538295
0.920000000000000, 0.0221074791278130, 0.0220419331162056
0.925000000000000, 0.0221592422788838, 0.0220937344057376
0.930000000000000, 0.0222108086595693, 0.0221453161977235
0.935000000000000, 0.0222621798021176, 0.0221967258357452
0.940000000000000, 0.0223133572189562, 0.0222479352011380
0.945000000000000, 0.0223643424030557, 0.0222989420487696
0.950000000000000, 0.0224151368282830, 0.0223497707727187
0.955000000000000, 0.0224657419497481, 0.0224004072469386
0.960000000000000, 0.0225161592041413, 0.0224508602245997
0.965000000000000, 0.0225663900100639, 0.0225011156191842
0.970000000000000, 0.0226164357683498, 0.0225511897820572
0.975000000000000, 0.0226662978623814, 0.0226010891323582
0.980000000000000, 0.0227159776583963, 0.0226507943489762
0.985000000000000, 0.0227654765057890, 0.0227003349784552
0.990000000000000, 0.0228147957374045, 0.0227496882930695
0.995000000000000, 0.0228639366698256, 0.0227988603533268
1, 0.0229129006036538, 0.0228478590333146

==> table/bound_vorticity_UTAT.txt <==
x, gamma, gamma_mod
6.87677973121303e-06, 7.39835358937597, 7.39835339908058
2.75069297644426e-05, 3.69909683767793, 3.69909645708407
6.18898826237335e-05, 2.46597571645041, 2.46597514555193
0.000110024692533128, 1.84938850185132, 1.84938774063898
0.000171910035442591, 1.47941484879566, 1.47941389725716
0.000247544209064754, 1.23274797532456, 1.23274683344450
0.000336925132921329, 1.05654211751517, 1.05654078527509
0.000440050348400611, 0.924374393208085, 0.924372870586428
0.000556917018825098, 0.821565423249836, 0.821563710221968
0.000687521929529311, 0.739307579989876, 0.739305676528080
0.000831861487948504, 0.671996009324658, 0.671993915398130
0.000989931723717197, 0.615894141719666, 0.615891857294516
0.00116172828877875, 0.568415121221278, 0.568412646260525
0.00134724645750445, 0.527711193463537, 0.527708527927110
0.00154648112682415, 0.492427338472209, 0.492424482316942
0.00175942681636593, 0.461547291167320, 0.461544244346949
0.00198607766860748, 0.434293907570669, 0.434290670035832
0.00222642744903689, 0.410062742277506, 0.410059313975738
0.00248046954632408, 0.388376601463462, 0.388372982339192
0.00274819697250289, 0.368853729989402, 0.368849919983949
0.00302960236316319, 0.351185087904880, 0.351181086956453
0.00332467797765340, 0.335117824268843, 0.335113632312533
0.00363341569929354, 0.320443062147525, 0.320438679115302
0.00395580703559839, 0.306986737362880, 0.306982163183590
0.00429184311851105, 0.294602635941373, 0.294597870540735
0.00464151470464713, 0.283167038305373, 0.283162081605970
0.00500481217554866, 0.272574553644217, 0.272569405565495
0.00538172553794886, 0.262734846920053, 0.262729507378317
0.00577224442404711, 0.253570043044887, 0.253564511953292
0.00617635809179401, 0.245012650222213, 0.245006927490761
0.00659405542518676, 0.237003885222520, 0.236997970758055
0.00702532493457514, 0.229492312669646, 0.229486206375848
0.00747015475697754, 0.222432731729601, 0.222426433506979
0.00792853265640703, 0.215785259266073, 0.215778769011961
0.00840044602420831, 0.209514570169276, 0.209507887777823
0.00888588187940420, 0.203589264296646, 0.203582389658815
0.00938482686905290, 0.197981336071810, 0.197974269075366
0.00989726726861528, 0.192665727831079, 0.192658468360587
0.0104231889823323, 0.187619951885867, 0.187612499822681
0.0109625775436128, 0.182823769275744, 0.182816124498001
0.0115154181154316, 0.178258915533232, 0.178251077915845
0.0120816954907372, 0.173908865625064, 0.173900835039716
0.0126613940928705, 0.169758631692335, 0.169750408007466
0.0132544979759932, 0.165794588371530, 0.165786171452336
0.0138609908255263, 0.162004321406096, 0.161995711114514
0.0144808559585987, 0.158376496004315, 0.158367692199019
0.0151140763245066, 0.154900742002562, 0.154891744538953
0.0157606345051819, 0.151567553383153, 0.151558362113349
0.0164205127156721, 0.148368200096125, 0.148358814868952
0.0170936928046286, 0.145294650462404, 0.145285071123391
0.0177801562548067, 0.142339502706015, 0.142329729097378
0.0184798841835747, 0.139495924386409, 0.139485956347045
0.0191928573434331, 0.136757598687520, 0.136747436052996
0.0199190561225445, 0.134118676674690, 0.134108319277235
0.0206584605452727, 0.131573734759943, 0.131563182428434
0.0214110502727322, 0.129117736724534, 0.129106989284488
0.0221768046033481, 0.126745999739138, 0.126735057012700
0.0229557024734248, 0.124454163899179, 0.124443025705110
0.0237477224577260, 0.122238164858267, 0.122226831011937
0.0245528427700638, 0.120094209198289, 0.120082679511662
0.0253710412638979, 0.118018752222112, 0.118007026503733
0.0262022954329453, 0.116008477895376, 0.115996555950363
0.0270465824117985, 0.114060280698598, 0.114048162328627
0.0279038789765552, 0.112171249180632, 0.112158934183925
0.0287741615454568, 0.110338651030277, 0.110326139201591
0.0296574061795373, 0.108559919505006, 0.108547210635618
0.0305535885832814, 0.106832641075035, 0.106819734952729
0.0314626841052933, 0.105154544157616, 0.105141440566673
0.0323846677389742, 0.103523488830962, 0.103510187552144
0.0333195141232107, 0.101937457429831, 0.101923958240365
0.0342671975430721, 0.100394545935843, 0.100380848609411
0.0352276919305179, 0.0988929560852838, 0.0988790603920064
0.0362009708651147, 0.0974309881255656, 0.0974168938319876
0.0371870075747632, 0.0960070341590123, 0.0959927410280886
0.0381857749364343, 0.0946195720191359, 0.0946050798102159
0.0391972454769155, 0.0932671596303647, 0.0932524680991774
0.0402213913735662, 0.0919484298072728, 0.0919335387059112
0.0412581844550834, 0.0906620854538678, 0.0906469945307732
0.0423075962022768, 0.0894068951274891, 0.0893916041274348
0.0433695977488524, 0.0881816889354121, 0.0881661975994875
0.0444441598822073, 0.0869853547354077, 0.0869696628010018
0.0455312530442333, 0.0858168346143088, 0.0858009418150931
0.0466308473321295, 0.0846751216211367, 0.0846590276870485
0.0477429124992250, 0.0835592567335760, 0.0835429613908008
0.0488674179558110, 0.0824683260385786, 0.0824518290095327
0.0500043327699821, 0.0814014581096701, 0.0813847591129829
0.0511536256684875, 0.0803578215651305, 0.0803409203156259
0.0523152650375905, 0.0793366227926611, 0.0793195190013398
0.0534892189239390, 0.0783371038274454, 0.0783197972014657
0.0546754550354438, 0.0773585403716705, 0.0773410306143296
0.0558739407421671, 0.0764002399446295, 0.0763825267553443
0.0570846430772200, 0.0754615401534686, 0.0754436232277561
0.0583075287376695, 0.0745418070754979, 0.0745236861049554
0.0595425640854542, 0.0736404337437585, 0.0736221084160437
0.0607897151483099, 0.0727568387282374, 0.0727383087270481
0.0620489476207041, 0.0718904648057559, 0.0718717298108089
0.0633202268647793, 0.0710407777121313, 0.0710218373991420
0.0646035179113062, 0.0702072649707376, 0.0701881190113984
0.0658987854606454, 0.0693894347920609, 0.0693700828540199
0.0672059938837185, 0.0685868150392815, 0.0685672567861204
0.0685251072229876, 0.0677989522553047, 0.0677791873465169
0.0698560891934455, 0.0670254107470262, 0.0670054388379943
0.0711989031836127, 0.0662657717229392, 0.0662455924649121
0.0725535122565453, 0.0655196324804950, 0.0654992455205649
0.0739198791508501, 0.0647866056398993, 0.0647660106209783
0.0752979662817108, 0.0640663184212780, 0.0640455149820744
0.0766877357419205, 0.0633584119623751, 0.0633373997373693
0.0780891493029254, 0.0626625406741557, 0.0626413192935759
0.0795021684158763, 0.0619783716318797, 0.0619569407216772
0.0809267542126881, 0.0613055839993894, 0.0612839431812135
0.0823628675071101, 0.0606438684845157, 0.0606220173756884
0.0838104687958030, 0.0599929268236587, 0.0599708650371491
0.0852695182594260, 0.0593524712937347, 0.0593301984381327
0.0867399757637320, 0.0587222242498107, 0.0586997399293009
0.0882218008606716, 0.0581019176868602, 0.0580792215011948
0.0897149527895055, 0.0574912928241876, 0.0574683843686596
0.0912193904779262, 0.0568900997111629, 0.0568669785765788
0.0927350725431871, 0.0562980968530036, 0.0562747626256551
0.0942619572932416, 0.0557150508554242, 0.0556915031170604
0.0958000027278891, 0.0551407360870523, 0.0551169744148510
0.0973491665399310, 0.0545749343585843, 0.0545509583251233
0.0989094061163341, 0.0540174346177198, 0.0539932437909473
0.100480678539403, 0.0534680326589766, 0.0534436266021819
0.102062940587960, 0.0529265308475466, 0.0529019091193297
0.103656148738534, 0.0523927378564056, 0.0523679000106470
0.105260259166561, 0.0518664684159420, 0.0518414140017719
0.106875227747583, 0.0513475430754131, 0.0513222716371800
0.108501010058468, 0.0508357879755826, 0.0508102990528219
0.110137561378628, 0.0503310346319330, 0.0503053277593348
0.111784836691251, 0.0498331197278827, 0.0498071944352595
0.113442790684540, 0.0493418849174740, 0.0493157407297278
0.115111377752957, 0.0488571766370292, 0.0488308130741183
0.116790551998479, 0.0483788459253030, 0.0483522625022084
0.118480267231860, 0.0479067482516874, 0.0478799444783784
0.120180476973903, 0.0474407433520513, 0.0474137187334513
0.121891134456735, 0.0469806950718223, 0.0469534491077739
0.123612192625099, 0.0465264712159405, 0.0464990034011698
0.125343604137642, 0.0460779434053354, 0.0460502532294163
0.127085321368222, 0.0456349869395975, 0.0456070738869154
0.128837296407215, 0.0451974806655357, 0.0451693442152508
0.130599481062837, 0.0447653068513266, 0.0447369464773367
0.132371826862465, 0.0443383510659822, 0.0443097662368850
0.134154285053971, 0.0439165020638735, 0.0438876922429284
0.135946806607066, 0.0434996516740660, 0.0434706163191555
0.137749342214646, 0.0430876946942334, 0.0430584332578244
0.139561842294151, 0.0426805287889317, 0.0426510407180351
0.141384256988926, 0.0422780543920235, 0.0422483391281551
0.143216536169591, 0.0418801746130593, 0.0418502315921987
0.145058629435426, 0.0414867951474274, 0.0414566237999768
0.146910486115753, 0.0410978241900978, 0.0410674239408408
0.148772055271330, 0.0407131723527929, 0.0406825426208523
0.150643285695752, 0.0403327525844281, 0.0403018927832232
0.152524125916861, 0.0399564800946712, 0.0399253896318748
0.154414524198162, 0.0395842722804808, 0.0395529505579755
0.156314428540245, 0.0392160486554869, 0.0391844950693207
0.158223786682215, 0.0388517307820883, 0.0388199447224303
0.160142546103130, 0.0384912422061442, 0.0384592230572391
0.162070654023447, 0.0381345083941460, 0.0381022555342679
0.164008057406473, 0.0377814566727593, 0.0377489694741659
0.165954702959820, 0.0374320161706332, 0.0373992939995185
0.167910537136880, 0.0370861177623779, 0.0370531599788245
0.169875506138288, 0.0367436940146166, 0.0367104999725479
0.171849555913410, 0.0364046791340235, 0.0363712481811548
0.173832632161821, 0.0360690089172626, 0.0360353403950516
0.175824680334810, 0.0357366207027463, 0.0357027139463435
0.177825645636869, 0.0354074533241377, 0.0353733076623358
0.179835473027208, 0.0350814470655238, 0.0350470618207062
0.181854107221266, 0.0347585436181885, 0.0347239181062778
0.183881492692231, 0.0344386860389208, 0.0344038195693265
0.185917573672572, 0.0341218187097944, 0.0340867105853594
0.187962294155566, 0.0338078872993578, 0.0337725368163051
0.190015597896844, 0.0334968387251787, 0.0334612451730569
0.192077428415935, 0.0331886211176874, 0.0331527837793154
0.194147728997823, 0.0328831837852659, 0.0328471019366776
0.196226442694502, 0.0325804771805349, 0.0325441500909226
0.198313512326549, 0.0322804528677898, 0.0322438797994469
0.200408880484690, 0.0319830634915399, 0.0319462436998035
0.202512489531384, 0.0316882627461087, 0.0316511954793009
0.204624281602407, 0.0313960053462529, 0.0313586898456215
0.206744198608444, 0.0311062469987604, 0.0310686824984192
0.208872182236685, 0.0308189443749904, 0.0307811301018583
0.211008173952432, 0.0305340550843179, 0.0304959902580576
0.213152115000706, 0.0302515376484501, 0.0302132214814059
0.215303946407866, 0.0299713514765789, 0.0299327831737136
0.217463608983229, 0.0296934568413401, 0.0296546356001717
0.219631043320701, 0.0294178148555483, 0.0293787398660850
0.221806189800408, 0.0291443874496775, 0.0291050578943529
0.223988988590335, 0.0288731373500617, 0.0288335524036682
0.226179379647978, 0.0286040280577859, 0.0285641868874082
0.228377302721989, 0.0283370238282455, 0.0282969255931927
0.230582697353837, 0.0280720896513469, 0.0280317335030840
0.232795502879469, 0.0278091912323272, 0.0277685763144056
0.235015658430980, 0.0275482949731703, 0.0275074204211577
0.237243102938289, 0.0272893679545978, 0.0272482328960069
0.239477775130813, 0.0270323779186144, 0.0269909814728309
0.241719613539159, 0.0267772932515876, 0.0267356345297976
0.243968556496811, 0.0265240829678430, 0.0264821610729589
0.246224542141829, 0.0262727166937569, 0.0262305307203426
0.248487508418546, 0.0260231646523285, 0.0259807136865241
0.250757393079280, 0.0257753976482159, 0.0257326807676608
0.253034133686044, 0.0255293870532178, 0.0254864033269736
0.255317667612263, 0.0252851047921880, 0.0252418532806595
0.257607932044497, 0.0250425233293655, 0.0249990030842217
0.259904863984172, 0.0248016156551077, 0.0247578257192011
0.262208400249306, 0.0245623552730117, 0.0245182946802968
0.264518477476253, 0.0243247161874110, 0.0242803839628621
0.266835032121445, 0.0240886728912356, 0.0240440680507632
0.269158000463138, 0.0238542003542217, 0.0238093219045880
0.271487318603165, 0.0236212740114615, 0.0235761209501946
0.273822922468695, 0.0233898697522790, 0.0233444410675867
0.276164747813995, 0.0231599639094241, 0.0231142585801057
0.278512730222196, 0.0229315332485719, 0.0228855502439296
0.280866805107068, 0.0227045549581186, 0.0226582932378677
0.283226907714791, 0.0224790066392644, 0.0224324651534418
0.285592973125744, 0.0222548662963726, 0.0222080439852453
0.287964936256284, 0.0220321123275986, 0.0219850081215696
0.290342731860538, 0.0218107235157767, 0.0217633363352909
0.292726294532200, 0.0215906790195601, 0.0215430077750084
0.295115558706328, 0.0213719583648029, 0.0213240019564252
0.297510458661149, 0.0211545414361783, 0.0211062987539657
0.299910928519865, 0.0209384084690253, 0.0208898783926203
0.302316902252465, 0.0207235400414156, 0.0206747214400116
0.304728313677545, 0.0205099170664354, 0.0204608087986749
0.307145096464123, 0.0202975207846745, 0.0202481216985456
0.309567184133468, 0.0200863327569160, 0.0200366416896482
0.311994510060926, 0.0198763348570213, 0.0198263506349794
0.314427007477754, 0.0196675092650040, 0.0196172307035810
0.316864609472957, 0.0194598384602863, 0.0194092643637949
0.319307248995126, 0.0192533052151339, 0.0192024343766963
0.321754858854286, 0.0190478925882617, 0.0189967237896988
0.324207371723742, 0.0188435839186083, 0.0187921159303261
0.326664720141929, 0.0186403628192703, 0.0185885944001466
0.329126836514274, 0.0184382131715959, 0.0183861430688640
0.331593653115047, 0.0182371191194293, 0.0181847460685610
0.334065102089232, 0.0180370650635038, 0.0179843877880908
0.336541115454388, 0.0178380356559784, 0.0177850528676122
0.339021625102520, 0.0176400157951141, 0.0175867261932640
0.341506562801955, 0.0174429906200849, 0.0173893928919749
0.343995860199215, 0.0172469455059207, 0.0171930383264046
0.346489448820902, 0.0170518660585776, 0.0169976480900125
0.348987260075577, 0.0168577381101323, 0.0168032080022504
0.351489225255647, 0.0166645477140971, 0.0166097041038759
0.353995275539260, 0.0164722811408511, 0.0164171226523817
0.356505341992193, 0.0162809248731858, 0.0162254501175404
0.359019355569748, 0.0160904656019611, 0.0160346731770574
0.361537247118656, 0.0159008902218686, 0.0158447787123331
0.364058947378974, 0.0157121858272987, 0.0156557538043287
0.366584386985993, 0.0155243397083100, 0.0154675857295330
0.369113496472146, 0.0153373393466969, 0.0152802619560286
0.371646206268917, 0.0151511724121533, 0.0150937701396533
0.374182446708757, 0.0149658267585293, 0.0149080981202558
0.376722148026998, 0.0147812904201791, 0.0147232339180407
0.379265240363774, 0.0145975516083971, 0.0145391657300032
0.381811653765941, 0.0144145987079396, 0.0143558819264486
0.384361318189004, 0.0142324202736306, 0.0141733710475962
0.386914163499040, 0.0140510050270484, 0.0139916218002640
0.389470119474629, 0.0138703418532921, 0.0138106230546329
0.392029115808787, 0.0136904197978247, 0.0136303638410876
0.394591082110896, 0.0135112280633915, 0.0134508333471333
0.397155947908646, 0.0133327560070115, 0.0132720209143847
0.399723642649967, 0.0131549931370405, 0.0130939160356268
0.402294095704975, 0.0129779291103027, 0.0129165083519445
0.404867236367912, 0.0128015537292908, 0.0127397876499201
0.407442993859092, 0.0126258569394312, 0.0125637438588968
0.410021297326848, 0.0124508288264142, 0.0123883670483061
0.412602075849478, 0.0122764596135861, 0.0122136474250573
0.415185258437202, 0.0121027396594023, 0.0120395753309891
0.417770774034109, 0.0119296594549404, 0.0118661412403794
0.420358551520113, 0.0117572096214706, 0.0116933357575136
0.422948519712912, 0.0115853809080833, 0.0115211496143098
0.425540607369943, 0.0114141641893714, 0.0113495736679980
0.428134743190342, 0.0112435504631663, 0.0111785988988543
0.430730855816906, 0.0110735308483269, 0.0110082164079867
0.433328873838057, 0.0109040965825794, 0.0108384174151727
0.435928725789805, 0.0107352390204074, 0.0106691932567458
0.438530340157712, 0.0105669496309905, 0.0105005353835324
0.441133645378862, 0.0103992199961904, 0.0103324353588347
0.443738569843830, 0.0102320418085846, 0.0101648848564613
0.446345041898647, 0.0100654068695439, 0.00999787565880196
0.448952989846779, 0.00989930708735562, 0.00983139965494825
0.451562341951089, 0.00973373447538970, 0.00966544883885609
0.454173026435820, 0.00956868115030687, 0.00950001530755138
0.456784971488562, 0.00940413933030883, 0.00933509125937680
0.459398105262233, 0.00924010133342844, 0.00917066899227904
0.462012355877052, 0.00907655957585956, 0.00900674090213548
0.464627651422514, 0.00891350657032595, 0.00884329948111966
0.467243919959376, 0.00875093492448738, 0.00868033731610436
0.469861089521627, 0.00858883733938330, 0.00851784708710185
0.472479088118473, 0.00842720660791240, 0.00835582156574004
0.475097843736314, 0.00826603561334784, 0.00819425361377423
0.477717284340730, 0.00810531732788682, 0.00803313618163339
0.480337337878455, 0.00794504481123455, 0.00787246230700031
0.482957932279366, 0.00778521120922106, 0.00771222511342496
0.485578995458460, 0.00762580975245080, 0.00755241780897042
0.488200455317841, 0.00746683375498402, 0.00739303368489050
0.490822239748701, 0.00730827661304945, 0.00723406611433855
0.493444276633303, 0.00715013180378752, 0.00707550855110697
0.496066493846968, 0.00699239288402365, 0.00691735452839651
0.498688819260055, 0.00683505348907095, 0.00675959765761490
0.501311180739945, 0.00667810733156171, 0.00660223162720443
0.503933506153032, 0.00652154820030721, 0.00644525020149755
0.506555723366697, 0.00636536995918532, 0.00628864721960030
0.509177760251299, 0.00620956654605526, 0.00613241659430276
0.511799544682159, 0.00605413197169913, 0.00597655231101631
0.514421004541540, 0.00589906031878964, 0.00582104842673691
0.517042067720634, 0.00574434574088370, 0.00566589906903420
0.519662662121545, 0.00558998246144119, 0.00551109843506569
0.522282715659270, 0.00543596477286863, 0.00535664079061580
0.524902156263686, 0.00528228703558739, 0.00520252046915927
0.527520911881527, 0.00512894367712567, 0.00504873187094853
0.530138910478373, 0.00497592919123440, 0.00489526946212441
0.532756080040624, 0.00482323813702609, 0.00474212777385022
0.535372348577486, 0.00467086513813668, 0.00458930140146845
0.537987644122949, 0.00451880488190982, 0.00443678500367982
0.540601894737767, 0.00436705211860324, 0.00428457330174454
0.543215028511438, 0.00421560166061690, 0.00413266107870503
0.545826973564180, 0.00406444838174282, 0.00398104317863011
0.548437658048911, 0.00391358721643548, 0.00382971450588029
0.551047010153221, 0.00376301315910376, 0.00367867002439358
0.553654958101352, 0.00361272126342287, 0.00352790475699191
0.556261430156170, 0.00346270664166665, 0.00337741378470761
0.558866354621138, 0.00331296446406001, 0.00322719224612967
0.561469659842288, 0.00316348995815083, 0.00307723533676976
0.564071274210195, 0.00301427840820137, 0.00292753830844728
0.566671126161943, 0.00286532515459892, 0.00277809646869380
0.569269144183094, 0.00271662559328532, 0.00262890518017605
0.571865256809658, 0.00256817517520519, 0.00247995986013769
0.574459392630057, 0.00241996940577271, 0.00233125597985932
0.577051480287088, 0.00227200384435663, 0.00218278906413665
0.579641448479887, 0.00212427410378328, 0.00203455469077670
0.582229225965891, 0.00197677584985766, 0.00188654849011158
0.584814741562798, 0.00182950480090188, 0.00173876614452995
0.587397924150522, 0.00168245672731150, 0.00159120338802577
0.589978702673152, 0.00153562745112875, 0.00144385600576417
0.592557006140908, 0.00138901284563330, 0.00129671983366445
0.595132763632088, 0.00124260883494970, 0.00114979075799979
0.597705904295025, 0.00109641139367202, 0.00100306471501375
0.600276357350033, 0.000950416546504677, 0.000856537690553209
0.602844052091354, 0.000804620367920415, 0.000710205719717739
0.605408917889104, 0.000659018981834099, 0.000564064886525172
0.607970884191213, 0.000513608561293309, 0.000418111323593429
0.610529880525371, 0.000368385328184770, 0.000272341211838051
0.613085836500960, 0.000223345552956918, 0.000126750780185939
0.615638681810996, 7.84855543585657e-05, -1.86636946954265e-05
0.618188346234059, -6.61983008068481e-05, -0.000163905888653008
0.620734759636226, -0.000210709597911165, -0.000308979430287666
0.623277851973002, -0.000355051874715653, -0.000453887901178297
0.625817553291243, -0.000499228621569725, -0.000598634836090460
0.628353793731083, -0.000643243281594236, -0.000743223723169937
0.630886503527854, -0.000787099250849225, -0.000887658004120917
0.633415613014007, -0.000930799878486368, -0.00103194107436929
0.635941052621026, -0.00107434846688635, -0.00117607628321077
0.638462752881344, -0.00121774827178080, -0.00132006693394417
0.640980644430252, -0.00136100250235933, -0.00146391628398972
0.643494658007807, -0.00150411432136114, -0.00160762754499262
0.646004724460740, -0.00164708684515215, -0.00175120388291188
0.648510774744353, -0.00178992314378661, -0.00189464841809431
0.651012739924423, -0.00193262624105413, -0.00203796422533404
0.653510551179098, -0.00207519911451158, -0.00218115433391725
0.656004139800785, -0.00221764469550040, -0.00232422172765260
0.658493437198045, -0.00235996586914870, -0.00246716934488678
0.660978374897480, -0.00250216547435903, -0.00261000007850597
0.663458884545612, -0.00264424630378100, -0.00275271677592258
0.665934897910768, -0.00278621110376931, -0.00289532223904773
0.668406346884953, -0.00292806257432694, -0.00303781922424925
0.670873163485726, -0.00306980336903392, -0.00318021044229546
0.673335279858071, -0.00321143609496107, -0.00332249855828449
0.675792628276258, -0.00335296331256912, -0.00346468619155937
0.678245141145714, -0.00349438753559339, -0.00360677591560891
0.680692751004874, -0.00363571123091345, -0.00374877025795413
0.683135390527043, -0.00377693681840841, -0.00389067170002075
0.685572992522246, -0.00391806667079748, -0.00403248267699706
0.688005489939074, -0.00405910311346557, -0.00417420557767807
0.690432815866532, -0.00420004842427495, -0.00431584274429500
0.692854903535877, -0.00434090483336125, -0.00445739647233099
0.695271686322455, -0.00448167452291580, -0.00459886901032238
0.697683097747535, -0.00462235962695260, -0.00474026255964594
0.700089071480135, -0.00476296223106092, -0.00488157927429210
0.702489541338851, -0.00490348437214319, -0.00502282126062376
0.704884441293672, -0.00504392803813825, -0.00516399057712135
0.707273705467800, -0.00518429516772959, -0.00530508923411346
0.709657268139462, -0.00532458765003972, -0.00544611919349373
0.712035063743716, -0.00546480732430847, -0.00558708236842335
0.714407026874256, -0.00560495597955813, -0.00572798062301982
0.716773092285209, -0.00574503535424276, -0.00586881577203143
0.719133194892932, -0.00588504713588323, -0.00600958958049788
0.721487269777804, -0.00602499296068745, -0.00615030376339690
0.723835252186005, -0.00616487441315587, -0.00629095998527687
0.726177077531305, -0.00630469302567231, -0.00643155985987548
0.728512681396835, -0.00644445027807995, -0.00657210494972455
0.730841999536862, -0.00658414759724261, -0.00671259676574095
0.733164967878554, -0.00672378635659127, -0.00685303676680358
0.735481522523747, -0.00686336787565617, -0.00699342635931671
0.737791599750694, -0.00700289341958355, -0.00713376689675935
0.740095136015828, -0.00714236419863824, -0.00727405967922112
0.742392067955503, -0.00728178136769135, -0.00741430595292421
0.744682332387737, -0.00742114602569308, -0.00755450690973185
0.746965866313956, -0.00756045921513126, -0.00769466368664328
0.749242606920720, -0.00769972192147468, -0.00783477736527496
0.751512491581454, -0.00783893507260247, -0.00797484897132870
0.753775457858171, -0.00797809953821797, -0.00811487947404606
0.756031443503189, -0.00811721612924916, -0.00825486978564979
0.758280386460841, -0.00825628559723324, -0.00839482076077182
0.760522224869187, -0.00839530863368788, -0.00853473319586840
0.762756897061711, -0.00853428586946721, -0.00867460782862192
0.764984341569020, -0.00867321787410389, -0.00881444533733026
0.767204497120531, -0.00881210515513633, -0.00895424634028294
0.769417302646164, -0.00895094815742218, -0.00909401139512493
0.771622697278011, -0.00908974726243705, -0.00923374099820776
0.773820620352022, -0.00922850278755950, -0.00937343558392851
0.776011011409665, -0.00936721498534151, -0.00951309552405618
0.778193810199592, -0.00950588404276548, -0.00965272112704642
0.780368956679299, -0.00964451008048672, -0.00979231263734418
0.782536391016771, -0.00978309315206274, -0.00993187023467465
0.784696053592134, -0.00992163324316822, -0.0100713940333228
0.786847884999294, -0.0100601302707968, -0.0102108840814015
0.788991826047569, -0.0101985840824496, -0.0103503403601089
0.791127817763315, -0.0103369944553095, -0.0104897627829744
0.793255801391556, -0.0104753610954031, -0.0106291511950948
0.795375718397593, -0.0106136836367494, -0.0107685053723591
0.797487510468616, -0.0107519616404956, -0.0109078250206646
0.799591119515311, -0.0108901945940395, -0.0110471097751221
0.801686487673451, -0.0110283819101404, -0.0111863591992518
0.803773557305498, -0.0111665229260170, -0.0113255727841711
0.805852271002177, -0.0113046169024330, -0.0114647499477720
0.807922571584065, -0.0114426630227709, -0.0116038900338915
0.809984402103156, -0.0115806603920943, -0.0117429923114731
0.812037705844434, -0.0117186080361979, -0.0118820559737211
0.814082426327428, -0.0118565049006471, -0.0120210801372470
0.816118507307769, -0.0119943498498056, -0.0121600638412100
0.818145892778735, -0.0121321416658525, -0.0122990060464504
0.820164526972792, -0.0122698790477894, -0.0124379056346171
0.822174354363131, -0.0124075606104359, -0.0125767614072903
0.824175319665190, -0.0125451848834164, -0.0127155720850986
0.826167367838179, -0.0126827503101362, -0.0128543363068321
0.828150444086590, -0.0128202552467484, -0.0129930526285515
0.830124493861712, -0.0129576979611122, -0.0131317195226941
0.832089462863120, -0.0130950766317412, -0.0132703353771773
0.834045297040180, -0.0132323893467444, -0.0134088984944993
0.835991942593528, -0.0133696341027584, -0.0135474070908397
0.837929345976553, -0.0135068088038716, -0.0136858592951582
0.839857453896870, -0.0136439112605412, -0.0138242531482943
0.841776213317785, -0.0137809391885032, -0.0139625866020668
0.843685571459755, -0.0139178902076752, -0.0141008575183756
0.845585475801838, -0.0140547618410531, -0.0142390636683056
0.847475874083139, -0.0141915515136015, -0.0143772027312330
0.849356714304248, -0.0143282565511387, -0.0145152722939366
0.851227944728670, -0.0144648741792159, -0.0146532698497129
0.853089513884247, -0.0146014015219920, -0.0147911927974978
0.854941370564574, -0.0147378356011035, -0.0149290384409941
0.856783463830409, -0.0148741733345302, -0.0150668039878068
0.858615743011075, -0.0150104115354573, -0.0152044865485875
0.860438157705849, -0.0151465469111335, -0.0153420831361872
0.862250657785354, -0.0152825760617262, -0.0154795906648211
0.864053193392934, -0.0154184954791743, -0.0156170059492435
0.865845714946030, -0.0155543015460377, -0.0157543257039372
0.867628173137535, -0.0156899905343454, -0.0158915465423152
0.869400518937163, -0.0158255586044408, -0.0160286649759384
0.871162703592785, -0.0159610018038262, -0.0161656774137494
0.872914678631779, -0.0160963160660054, -0.0163025801613237
0.874656395862358, -0.0162314972093252, -0.0164393694201397
0.876387807374901, -0.0163665409358158, -0.0165760412868687
0.878108865543265, -0.0165014428300300, -0.0167125917526862
0.879819523026097, -0.0166361983578823, -0.0168490167026063
0.881519732768140, -0.0167708028654863, -0.0169853119148397
0.883209448001521, -0.0169052515779915, -0.0171214730601775
0.884888622247043, -0.0170395395984194, -0.0172574957014018
0.886557209315460, -0.0171736619064984, -0.0173933752927251
0.888215163308749, -0.0173076133574967, -0.0175291071792589
0.889862438621372, -0.0174413886810541, -0.0176646865965149
0.891498989941532, -0.0175749824800114, -0.0178001086699377
0.893124772252417, -0.0177083892292367, -0.0179353684144737
0.894739740833439, -0.0178416032744490, -0.0180704607341751
0.896343851261466, -0.0179746188310368, -0.0182053804218418
0.897937059412040, -0.0181074299828717, -0.0183401221587039
0.899519321460597, -0.0182400306811157, -0.0184746805141438
0.901090593883666, -0.0183724147430212, -0.0186090499454622
0.902650833460069, -0.0185045758507208, -0.0187432247976890
0.904199997272111, -0.0186365075500073, -0.0188771993034393
0.905738042706758, -0.0187682032491001, -0.0190109675828188
0.907264927456813, -0.0188996562173967, -0.0191445236433783
0.908780609522074, -0.0190308595842069, -0.0192778613801203
0.910285047210494, -0.0191618063374658, -0.0194109745755589
0.911778199139328, -0.0192924893224240, -0.0195438568998351
0.913260024236268, -0.0194229012403096, -0.0196765019108891
0.914730481740574, -0.0195530346469604, -0.0198089030546915
0.916189531204197, -0.0196828819514189, -0.0199410536655358
0.917637132492890, -0.0198124354144879, -0.0200729469663927
0.919073245787312, -0.0199416871472398, -0.0202045760693294
0.920497831584124, -0.0200706291094731, -0.0203359339759951
0.921910850697075, -0.0201992531081112, -0.0204670135781744
0.923312264258079, -0.0203275507955338, -0.0205978076584107
0.924702033718289, -0.0204555136678346, -0.0207283088907014
0.926080120849150, -0.0205831330629942, -0.0208585098412660
0.927446487743455, -0.0207104001589602, -0.0209884029693906
0.928801096816387, -0.0208373059716215, -0.0211179806283478
0.930143910806555, -0.0209638413526661, -0.0212472350663967
0.931474892777012, -0.0210899969873066, -0.0213761584278618
0.932794006116282, -0.0212157633918616, -0.0215047427542955
0.934101214539355, -0.0213411309111728, -0.0216329799857226
0.935396482088694, -0.0214660897158424, -0.0217608619619709
0.936679773135221, -0.0215906297992693, -0.0218883804240876
0.937951052379296, -0.0217147409744615, -0.0220155270158448
0.939210284851690, -0.0218384128706010, -0.0221422932853336
0.940457435914546, -0.0219616349293341, -0.0222686706866488
0.941692471262331, -0.0220843964007552, -0.0223946505816665
0.942915356922780, -0.0222066863390537, -0.0225202242419140
0.944126059257833, -0.0223284935977849, -0.0226453828505346
0.945324544964556, -0.0224498068247255, -0.0227701175043471
0.946510781076061, -0.0225706144562680, -0.0228944192160020
0.947684734962410, -0.0226909047113048, -0.0230182789162343
0.948846374331513, -0.0228106655845463, -0.0231416874562145
0.949995667230018, -0.0229298848392108, -0.0232646356099974
0.951132582044189, -0.0230485499990195, -0.0233871140770700
0.952257087500775, -0.0231666483394188, -0.0235091134849986
0.953369152667871, -0.0232841668779478, -0.0236306243921746
0.954468746955767, -0.0234010923636539, -0.0237516372906610
0.955555840117793, -0.0235174112654533, -0.0238721426091367
0.956630402251148, -0.0236331097593197, -0.0239921307159414
0.957692403797723, -0.0237481737141668, -0.0241115919222177
0.958741815544917, -0.0238625886762813, -0.0242305164851524
0.959778608626434, -0.0239763398521388, -0.0243488946113151
0.960802754523084, -0.0240894120894188, -0.0244667164600918
0.961814225063566, -0.0242017898560101, -0.0245839721472157
0.962812992425237, -0.0243134572167724, -0.0247006517483895
0.963799029134885, -0.0244243978077893, -0.0248167453030019
0.964772308069482, -0.0245345948078140, -0.0249322428179320
0.965732802456928, -0.0246440309065694, -0.0250471342714436
0.966680485876789, -0.0247526882695186, -0.0251614096171636
0.967615332261026, -0.0248605484986715, -0.0252750587881437
0.968537315894707, -0.0249675925889298, -0.0253880717010012
0.969446411416719, -0.0250738008794078, -0.0255004382601364
0.970342593820463, -0.0251791529990802, -0.0256121483620212
0.971225838454543, -0.0252836278060214, -0.0257231918995569
0.972096121023445, -0.0253872033193860, -0.0258335587664936
0.972953417588202, -0.0254898566431571, -0.0259432388619089
0.973797704567055, -0.0255915638805395, -0.0260522220947377
0.974628958736102, -0.0256923000377019, -0.0261604983883484
0.975447157229936, -0.0257920389153669, -0.0262680576851573
0.976252277542274, -0.0258907529865071, -0.0263748899512749
0.977044297526575, -0.0259884132581242, -0.0264809851811734
0.977823195396652, -0.0260849891147475, -0.0265863334023684
0.978588949727268, -0.0261804481408908, -0.0266909246801025
0.979341539454727, -0.0262747559192311, -0.0267947491220202
0.980080943877456, -0.0263678758007022, -0.0268977968828208
0.980807142656567, -0.0264597686420151, -0.0270000581688751
0.981520115816425, -0.0265503925052993, -0.0271015232427896
0.982219843745193, -0.0266397023135696, -0.0272021824279012
0.982906307195371, -0.0267276494545283, -0.0273020261126808
0.983579487284328, -0.0268141813237636, -0.0274010447550242
0.984239365494818, -0.0268992407966381, -0.0274992288864040
0.984885923675493, -0.0269827656160003, -0.0275965691158537
0.985519144041401, -0.0270646876802104, -0.0276930561337499
0.986139009174474, -0.0271449322127045, -0.0277886807153562
0.986745502024007, -0.0272234167903044, -0.0278834337240833
0.987338605907130, -0.0273000502024778, -0.0279773061144158
0.987918304509263, -0.0273747311075465, -0.0280702889344483
0.988484581884568, -0.0274473464440628, -0.0281623733279616
0.989037422456387, -0.0275177695458360, -0.0282535505359629
0.989576811017668, -0.0275858578968074, -0.0283438118975954
0.990102732731385, -0.0276514504464474, -0.0284331488503134
0.990615173130947, -0.0277143643866351, -0.0285215529291940
0.991114118120596, -0.0277743912658497, -0.0286090157652397
0.991599553975792, -0.0278312922843494, -0.0286955290824951
0.992071467343593, -0.0278847925727071, -0.0287810846937746
0.992529845243023, -0.0279345742028289, -0.0288656744947561
0.992974675065425, -0.0279802676117060, -0.0289492904561556
0.993405944574813, -0.0280214410287782, -0.0290319246136458
0.993823641908206, -0.0280575873815024, -0.0291135690551246
0.994227755575953, -0.0280881080020788, -0.0291942159048724
0.994618274462051, -0.0281122922602214, -0.0292738573040690
0.994995187824451, -0.0281292919879959, -0.0293524853870645
0.995358485295353, -0.0281380892245576, -0.0294300922527329
0.995708156881489, -0.0281374553677006, -0.0295066699301808
0.996044192964402, -0.0281258992465956, -0.0295822103380736
0.996366584300707, -0.0281016008918252, -0.0296567052369015
0.996675322022347, -0.0280623268372623, -0.0297301461736993
0.996970397636837, -0.0280053216078085, -0.0298025244191633
0.997251803027497, -0.0279271686055389, -0.0298738308979048
0.997519530453676, -0.0278236119200305, -0.0299440561139995
0.997773572550963, -0.0276893287549384, -0.0300131900763685
0.998013922331392, -0.0275176404442289, -0.0300812222323997
0.998240573183634, -0.0273001489922161, -0.0301481414243516
0.998453518873176, -0.0270262868041095, -0.0302139358925366
0.998652753542496, -0.0266827717426739, -0.0302785933634720
0.998838271711221, -0.0262529711615602, -0.0303421012818050
0.999010068276283, -0.0257162023170943, -0.0304044472735530
0.999168138512051, -0.0250470399408045, -0.0304656199659615
0.999312478070471, -0.0242147737456219, -0.0305256103345723
0.999443082981175, -0.0231832667344491, -0.0305844137939458
0.999559949651599, -0.0219116073072035, -0.0306420332777941
0.999663074867079, -0.0203560967092090, -0.0306984835340883
0.999752455790935, -0.0184741915682894, -0.0307537967389937
0.999828089964557, -0.0162308838328567, -0.0308080292467727
0.999889975307467, -0.0136074535862183, -0.0308612687979580
0.999938110117376, -0.0106114480870908, -0.0309136408479133
0.999972493070236, -0.00728530218627122, -0.0309653120619796
0.999993123220269, -0.00370993153096892, -0.0310164888484372
1, -9.73763531357838e-17, -0.0310674094948143

==> table/bound_vorticity_Wagner.txt <==
x, gamma_t1, gamma_mod_t1, gamma_t2, gamma_mod_t2, lim_zero, lim_inf
6.87677973121303e-06, 7.39645135658291, 7.39646034530867, 11.6477640030904, 11.6477644524849, 6.65549453025104, 13.3110805985008
2.75069297644426e-05, 3.69814130456116, 3.69815094687242, 5.82383564555475, 5.82383613116459, 3.32765572649728, 6.65549453025104
6.18898826237335e-05, 2.46534413806851, 2.46534593502394, 3.88250610338212, 3.88250620390837, 2.21833543991908, 4.43694549887043
0.000110024692533128, 1.84892339787738, 1.84891701881709, 2.91182617598724, 2.91182587503921, 1.66364478095598, 3.32765572649728
0.000171910035442591, 1.47904493272198, 1.47903853974990, 2.32940568320049, 2.32940538538052, 1.33080597115854, 2.66206965749209
0.000247544209064754, 1.23243303162150, 1.23243527804909, 1.94111468091226, 1.94111481517235, 1.10889308392902, 2.21833543991908
0.000336925132921329, 1.05626344970830, 1.05627499642637, 1.66375502824327, 1.66375562734507, 0.950366436055744, 1.90137370861492
0.000440050348400611, 0.924128709196913, 0.924141576029365, 1.45572788497715, 1.45572855333800, 0.831456185596669, 1.66364478095598
0.000556917018825098, 0.821354006497001, 0.821359395100309, 1.29392258689225, 1.29392288837232, 0.738956864507215, 1.47873772211404
0.000687521929529311, 0.739126160745612, 0.739123080435218, 1.16447232406891, 1.16447220956024, 0.664945191691375, 1.33080597115854
0.000831861487948504, 0.671832972656822, 0.671829212580672, 1.05855257397302, 1.05855242959083, 0.604379078934014, 1.20976535292135
0.000989931723717197, 0.615737684829032, 0.615742178425603, 0.970280554989833, 0.970280823572826, 0.553897133867010, 1.10889308392902
0.00116172828877875, 0.568261717677552, 0.568275784141124, 0.895583988853271, 0.895584735796246, 0.511172238489458, 1.02353492944331
0.00134724645750445, 0.527566698766630, 0.527582748301015, 0.831554277381303, 0.831555126453442, 0.474542165464924, 0.950366436055744
0.00154648112682415, 0.492299424276234, 0.492308397759641, 0.776058197536924, 0.776058699671790, 0.442787947899771, 0.886949671244363
0.00175942681636593, 0.461436476964343, 0.461436727568970, 0.727495409969710, 0.727495483534055, 0.414995360454613, 0.831456185596669
0.00198607766860748, 0.434191883437668, 0.434190792677456, 0.684641959188972, 0.684641970091415, 0.390465289475233, 0.782487753071548
0.00222642744903689, 0.409959560116262, 0.409966302390903, 0.646546139014805, 0.646546542038757, 0.368653979746519, 0.738956864507215
0.00248046954632408, 0.388269637370576, 0.388286185010820, 0.612457029628544, 0.612457922545227, 0.349132150692517, 0.700004960021381
0.00274819697250289, 0.368749595587262, 0.368768783093469, 0.581774062524627, 0.581775090135756, 0.331556377716455, 0.664945191691375
0.00302960236316319, 0.351092588629122, 0.351105135782496, 0.554010801327596, 0.554011503606493, 0.315648650300750, 0.633221539754229
0.00332467797765340, 0.335038846575887, 0.335042456861412, 0.528768820673967, 0.528769083781393, 0.301181505170638, 0.604379078934014
0.00363341569929354, 0.320370308687531, 0.320371922867032, 0.505718814640948, 0.505718982636506, 0.287967037762939, 0.578042001379431
0.00395580703559839, 0.306910520890299, 0.306919514169999, 0.484586622522622, 0.484587160143145, 0.275848660827618, 0.553897133867010
0.00429184311851105, 0.294520064088007, 0.294539054203833, 0.465142385659675, 0.465143422668778, 0.264694840964962, 0.531681410875536
0.00464151470464713, 0.283084576989073, 0.283106855038132, 0.447191787145550, 0.447192990977869, 0.254394280577250, 0.511172238489458
0.00500481217554866, 0.272501447558521, 0.272517552828860, 0.430569040329798, 0.430569942010353, 0.244852170497818, 0.492179999657092
0.00538172553794886, 0.262673840363541, 0.262680835664132, 0.415131602063714, 0.415132055993206, 0.235987245628173, 0.474542165464924
0.00577224442404711, 0.253514494497682, 0.253518848394937, 0.400756402837131, 0.400756729666715, 0.227729449753634, 0.458118624768953
0.00617635809179401, 0.244952868996152, 0.244964116495254, 0.387337034479077, 0.387337706865442, 0.220018067395827, 0.442787947899771
0.00659405542518676, 0.236936477794675, 0.236957871763809, 0.374781262700883, 0.374782441890063, 0.212800217242120, 0.428444373521487
0.00702532493457514, 0.229423373265552, 0.229448691969322, 0.363008579672970, 0.363009957247137, 0.206029628057022, 0.414995360454613
0.00747015475697754, 0.222371744215387, 0.222391387837460, 0.351947990803997, 0.351949090890784, 0.199665637155148, 0.402359584622057
0.00792853265640703, 0.215735684231105, 0.215746086443701, 0.341536406963199, 0.341537052774562, 0.193672365614235, 0.390465289475233
0.00840044602420831, 0.209470344210678, 0.209477471726185, 0.331717741543773, 0.331718228851443, 0.188018034880209, 0.379248919204270
0.00888588187940420, 0.203540645674700, 0.203554151575208, 0.322442377095453, 0.322443184407077, 0.182674397271405, 0.368653979746519
0.00938482686905290, 0.197924368063069, 0.197948127565018, 0.313666509605186, 0.313667829014781, 0.177616258833437, 0.358630084496377
0.00989726726861528, 0.192606041156059, 0.192634348424913, 0.305351164678991, 0.305352713339890, 0.172821077532780, 0.349132150692517
0.0104231889823323, 0.187567174063199, 0.187590332211730, 0.297461136902668, 0.297462434128106, 0.168268623266709, 0.340119719437843
0.0109625775436128, 0.182782017552013, 0.182795845148321, 0.289964289937444, 0.289965128445509, 0.163940688871741, 0.331556377716455
0.0115154181154316, 0.178222693315134, 0.178232627448425, 0.282831392626239, 0.282832041932059, 0.159820843423528, 0.323409264993500
0.0120816954907372, 0.173868388771176, 0.173884158304684, 0.276036216368229, 0.276037158733127, 0.155894220779604, 0.315648650300750
0.0126613940928705, 0.169709366435774, 0.169735453677108, 0.269555425459544, 0.269556883068573, 0.152147337627800, 0.308247568333505
0.0132544979759932, 0.165741649859684, 0.165772891668773, 0.263368047319075, 0.263369764224378, 0.148567936346227, 0.301181505170638
0.0138609908255263, 0.161957416235130, 0.161984061189622, 0.257454765403766, 0.257456258212116, 0.145144848815261, 0.294428125898636
0.0144808559585987, 0.158340362304113, 0.158357630351742, 0.251797488764040, 0.251798520516222, 0.141867877993171, 0.287967037762939
0.0151140763245066, 0.154870458825827, 0.154883231652244, 0.246379412622801, 0.246380225298909, 0.138727694609754, 0.281779583555284
0.0157606345051819, 0.151533321980386, 0.151551361503253, 0.241185329707857, 0.241186407204408, 0.135715746773252, 0.275848660827618
0.0164205127156721, 0.148324914139252, 0.148353292072313, 0.236201728818158, 0.236203322534209, 0.132824180645812, 0.270158563243099
0.0170936928046286, 0.145246873060571, 0.145280993715010, 0.231416444968110, 0.231418327081430, 0.130045770637881, 0.264694840964962
0.0177801562548067, 0.142296966225678, 0.142327066538342, 0.226818081800793, 0.226819768337675, 0.127373857815026, 0.259444177470236
0.0184798841835747, 0.139463959669033, 0.139484679852762, 0.222395664877572, 0.222396890137460, 0.124802295411645, 0.254394280577250
0.0191928573434331, 0.136731875827132, 0.136747518465561, 0.218138770844493, 0.218139748097470, 0.122325400512944, 0.249533785809666
0.0199190561225445, 0.134089417884890, 0.134109734936304, 0.214037921805961, 0.214039134451381, 0.119937911105569, 0.244852170497818
0.0206584605452727, 0.131535274524572, 0.131565907048535, 0.210084783428305, 0.210086511084615, 0.117634947813621, 0.240339677250836
0.0214110502727322, 0.129074057463380, 0.129110999851275, 0.206271905651874, 0.206273949744092, 0.115411979734387, 0.235987245628173
0.0221768046033481, 0.126706811046609, 0.126740331701691, 0.202592200431008, 0.202594078541766, 0.113264793870290, 0.231786451003602
0.0229557024734248, 0.124425363182563, 0.124449543812920, 0.199038615252452, 0.199040033992180, 0.111189467723065, 0.227729449753634
0.0237477224577260, 0.122216030326947, 0.122234572885473, 0.195604275065766, 0.195605417927409, 0.109182344674944, 0.223808930019990
0.0245528427700638, 0.120069023139462, 0.120091626469780, 0.192282910973881, 0.192284258720432, 0.107240011831735, 0.220018067395827
0.0253710412638979, 0.117984308628113, 0.118017160759630, 0.189069116962448, 0.189070976322701, 0.105359280045255, 0.216350484970697
0.0262022954329453, 0.115968154727684, 0.116007860547949, 0.185958148026891, 0.185960350685312, 0.103537165869078, 0.212800217242120
0.0270465824117985, 0.114023718544826, 0.114060621097453, 0.182945425951896, 0.182947493187766, 0.101770875232773, 0.209361677464151
0.0279038789765552, 0.112144885703812, 0.112172531703510, 0.180026208844773, 0.180027820745183, 0.100057788646682, 0.206029628057022
0.0287741615454568, 0.110319389269829, 0.110340860760912, 0.177195722980206, 0.177197032305476, 0.0983954477724064, 0.202799153748196
0.0296574061795373, 0.108538142621377, 0.108563042182121, 0.174449604745019, 0.174451087483068, 0.0967815432141523, 0.199665637155148
0.0305535885832814, 0.106801625033808, 0.106836663039050, 0.171784198336499, 0.171786187106089, 0.0952139034033843, 0.196624736554758
0.0314626841052933, 0.105117042350419, 0.105159452308707, 0.169196397836401, 0.169198755480159, 0.0936904844642422, 0.193672365614235
0.0323846677389742, 0.103489027914418, 0.103529270603758, 0.166683170564117, 0.166685424194525, 0.0922093609602197, 0.190804674884558
0.0333195141232107, 0.101912987912626, 0.101944100776212, 0.164241212860013, 0.164243017316157, 0.0907687174339825, 0.188018034880209
0.0342671975430721, 0.100377611079792, 0.100402039301677, 0.161867061365305, 0.161868537834888, 0.0893668406621263, 0.185309020588771
0.0352276919305179, 0.0988740814812851, 0.0989012883751186, 0.159557537673445, 0.159559155238055, 0.0880021125553675, 0.182674397271405
0.0362009708651147, 0.0974029571765456, 0.0974401486632465, 0.157310078266252, 0.157312194106477, 0.0866730036422763, 0.180111107430404
0.0371870075747632, 0.0959719586873457, 0.0960170126580606, 0.155122614736945, 0.155125123635249, 0.0853780670813512, 0.177616258833437
0.0381857749364343, 0.0945868207342821, 0.0946303585687976, 0.152993110965561, 0.152995547992946, 0.0841159331521235, 0.175187113495849
0.0391972454769155, 0.0932441669639147, 0.0932787446892842, 0.150919201313023, 0.150921197441863, 0.0828853041811709, 0.172821077532780
0.0402213913735662, 0.0919333928080379, 0.0919608041906364, 0.148898276025897, 0.148899920150026, 0.0816849498635022, 0.170515691802032
0.0412581844550834, 0.0906457139203519, 0.0906752403076359, 0.146927922454677, 0.146929674632971, 0.0805137029438320, 0.168268623266709
0.0423075962022768, 0.0893815079322280, 0.0894208218973365, 0.145006282226654, 0.145008522769637, 0.0793704552258550, 0.166077657013863
0.0433695977488524, 0.0881487421942439, 0.0881963793443737, 0.143131967050867, 0.143134623342229, 0.0782541538808216, 0.163940688871741
0.0444441598822073, 0.0869540159658530, 0.0870008007766709, 0.141303608878562, 0.141306226054695, 0.0771637980295478, 0.161855718573905
0.0455312530442333, 0.0857949915641944, 0.0858330285515780, 0.139519479339419, 0.139521665988794, 0.0760984355745183, 0.159820843423528
0.0466308473321295, 0.0846616365709797, 0.0846920559823882, 0.137777546337499, 0.137779358460776, 0.0750571602609898, 0.157834252415708
0.0477429124992250, 0.0835450653319834, 0.0835769242913808, 0.136075907706262, 0.136077794245356, 0.0740391089480120, 0.155894220779604
0.0488674179558110, 0.0824453129530039, 0.0824867197842356, 0.134413172272836, 0.134415535136888, 0.0730434590720780, 0.153999104905838
0.0500043327699821, 0.0813704123618600, 0.0814205712352444, 0.132788410108285, 0.132791209820390, 0.0720694262877256, 0.152147337627800
0.0511536256684875, 0.0803276669980176, 0.0803776474603528, 0.131200716184238, 0.131203510027408, 0.0711162622708520, 0.150337423828377
0.0523152650375905, 0.0793156681283472, 0.0793571550495629, 0.129648811195114, 0.129651186953919, 0.0701832526717980, 0.148567936346227
0.0534892189239390, 0.0783248857202068, 0.0783583362385170, 0.128131067612616, 0.128133047919548, 0.0692697152064229, 0.146837512158030
0.0546754550354438, 0.0773462615659027, 0.0773804669142673, 0.126645932634357, 0.126647953249429, 0.0683749978744377, 0.145144848815261
0.0558739407421671, 0.0763793833212205, 0.0764228547584598, 0.125192330557039, 0.125194813361715, 0.0674984772952052, 0.143488701115893
0.0570846430772200, 0.0754322189554717, 0.0754848375253253, 0.123769646976036, 0.123772586045202, 0.0666395571520730, 0.141867877993171
0.0583075287376695, 0.0745126598064171, 0.0745657814386849, 0.122377307101033, 0.122380273912675, 0.0657976667370668, 0.140281239605109
0.0595425640854542, 0.0736201560373339, 0.0736650796855366, 0.121014358809467, 0.121016922016748, 0.0649722595884719, 0.138727694609754
0.0607897151483099, 0.0727456483294171, 0.0727821509910534, 0.119679467097091, 0.119681615616116, 0.0641628122144587, 0.137206197612554
0.0620489476207041, 0.0718798721905187, 0.0719164382745150, 0.118371323701199, 0.118373478081319, 0.0633688228964770, 0.135715746773252
0.0633202268647793, 0.0710218983247596, 0.0710674073939219, 0.117089068551345, 0.117091668930116, 0.0625898105666638, 0.134255381560815
0.0646035179113062, 0.0701795302802773, 0.0702345459812131, 0.115832307694804, 0.115835381983304, 0.0618253137539768, 0.132824180645812
0.0658987854606454, 0.0693611572056611, 0.0694173623564136, 0.114600707752985, 0.114603843632398, 0.0610748895941948, 0.131421259920530
0.0672059938837185, 0.0685670413712214, 0.0686153845015864, 0.113393562459315, 0.113396311211193, 0.0603381128993142, 0.130045770637881
0.0685251072229876, 0.0677885855474337, 0.0678281590819812, 0.112209754859054, 0.112212071463897, 0.0596145752822246, 0.128696897660868
0.0698560891934455, 0.0670163090485139, 0.0670552505162159, 0.111048151292060, 0.111050439103283, 0.0589038843328707, 0.127373857815026
0.0711989031836127, 0.0662487191795556, 0.0662962401057672, 0.109908039842797, 0.109910755452879, 0.0582056628423997, 0.126075898336834
0.0725535122565453, 0.0654933754816618, 0.0655507252284437, 0.108789181856843, 0.108792387167671, 0.0575195480720665, 0.124802295411645
0.0739198791508501, 0.0647590907559125, 0.0648183185867003, 0.107691424170857, 0.107694725027997, 0.0568451910639113, 0.123552352795163
0.0752979662817108, 0.0640469063241923, 0.0640986474935622, 0.106614250646548, 0.106617182801665, 0.0561822559904511, 0.122325400512944
0.0766877357419205, 0.0633486926250167, 0.0633913531848262, 0.105556711760627, 0.105559196169702, 0.0555304195408337, 0.121120793632829
0.0780891493029254, 0.0626547585988936, 0.0626960901605066, 0.104517800825939, 0.104520221711693, 0.0548893703410895, 0.119937911105569
0.0795021684158763, 0.0619630174575724, 0.0620125255672611, 0.103496907417716, 0.103499735947018, 0.0542588084062925, 0.118776154669275
0.0809267542126881, 0.0612807184262135, 0.0613403386282642, 0.102493902339628, 0.102497234428552, 0.0536384446225992, 0.117634947813621
0.0823628675071101, 0.0606170336398183, 0.0606792201130734, 0.101508769319674, 0.101512230885461, 0.0530280002572816, 0.116513734800036
0.0838104687958030, 0.0599737584149299, 0.0600288718313791, 0.100541143229111, 0.100544256411861, 0.0524272064950032, 0.115411979734387
0.0852695182594260, 0.0593432452424986, 0.0593890061398742, 0.0995902069245060, 0.0995928586984072, 0.0518358039987152, 0.114329165688898
0.0867399757637320, 0.0587156092744469, 0.0587593454656953, 0.0986550477246253, 0.0986576013042016, 0.0512535424936574, 0.113264793870290
0.0882218008606716, 0.0580881502332988, 0.0581396218590275, 0.0977351237942376, 0.0977380629667500, 0.0506801803730608, 0.112218382831313
0.0897149527895055, 0.0574677499962515, 0.0575295765825999, 0.0968303823607247, 0.0968338369477672, 0.0501154843242398, 0.111189467723065
0.0912193904779262, 0.0568638818443892, 0.0569289597318213, 0.0959409125755527, 0.0959445304126430, 0.0495592289738552, 0.110177599585658
0.0927350725431871, 0.0562790744725184, 0.0563375298701522, 0.0950664722366006, 0.0950697638414133, 0.0490111965512107, 0.109182344674944
0.0942619572932416, 0.0557061822023817, 0.0557550536691240, 0.0942063519286044, 0.0942091704692685, 0.0484711765685213, 0.108203283823193
0.0958000027278891, 0.0551351505940874, 0.0551813055565567, 0.0933597098854361, 0.0933623957549220, 0.0479389655171650, 0.107240011831735
0.0973491665399310, 0.0545626549844430, 0.0546160673860793, 0.0925260492912318, 0.0925290968753861, 0.0474143665789905, 0.106292136893717
0.0989094061163341, 0.0539951596691801, 0.0540591281366208, 0.0917053694613998, 0.0917089422457561, 0.0468971893518208, 0.105359280045255
0.100480678539403, 0.0534423847127852, 0.0535102836365657, 0.0908978415446263, 0.0909016110625368, 0.0463872495883404, 0.104441074643351
0.102062940587960, 0.0529075737463413, 0.0529693362976247, 0.0901033256684289, 0.0901067928690225, 0.0458843689476141, 0.103537165869078
0.103656148738534, 0.0523841058663278, 0.0524360948477808, 0.0893212025872622, 0.0893241871413781, 0.0453883747585279, 0.102647210254610
0.105260259166561, 0.0518617867769582, 0.0519103740667415, 0.0885506851578171, 0.0885535028943108, 0.0448990997944904, 0.101770875232773
0.106875227747583, 0.0513366632248563, 0.0513919945372897, 0.0877913044851830, 0.0877944583054112, 0.0444163820587743, 0.100907838707880
0.108501010058468, 0.0508147369286307, 0.0508807824219621, 0.0870430936787422, 0.0870467803572646, 0.0439400645799143, 0.100057788646682
0.110137561378628, 0.0503059227456115, 0.0503765692605310, 0.0863062880228633, 0.0863102044963305, 0.0434699952166186, 0.0992204226883400
0.111784836691251, 0.0498141614996590, 0.0498791917736642, 0.0855808345462282, 0.0855844743075292, 0.0430060264716784, 0.0983954477724064
0.113442790684540, 0.0493333816694586, 0.0493884916619314, 0.0848661915386037, 0.0848693412035704, 0.0425480153143978, 0.0975825797838388
0.115111377752957, 0.0488532829698598, 0.0489043154033269, 0.0841616149605522, 0.0841645641282802, 0.0420958230110888, 0.0967815432141523
0.116790551998479, 0.0483692848474116, 0.0484265140628613, 0.0834666513244204, 0.0834699092733459, 0.0416493149632098, 0.0959920708378569
0.118480267231860, 0.0478868856921976, 0.0479549431242868, 0.0827813535221025, 0.0827851498079051, 0.0412083605527470, 0.0952139034033843
0.120180476973903, 0.0474161446160275, 0.0474894623401243, 0.0821060070320433, 0.0821100656202761, 0.0407728329944620, 0.0944467893377493
0.121891134456735, 0.0469616816119510, 0.0470299355856112, 0.0814406339794975, 0.0814444430710539, 0.0403426091946546, 0.0936904844642422
0.123612192625099, 0.0465179997671774, 0.0465762307054724, 0.0807847610259094, 0.0807880747568586, 0.0399175696161061, 0.0929447517324841
0.125343604137642, 0.0460747298129549, 0.0461282193563277, 0.0801376791267107, 0.0801407592842293, 0.0394975981488892, 0.0922093609602197
0.127085321368222, 0.0456266698664925, 0.0456857768583567, 0.0794989410004452, 0.0795023010533028, 0.0390825819867504, 0.0914840885862547
0.128837296407215, 0.0451787778486079, 0.0452487820668508, 0.0788686084066583, 0.0788725100509241, 0.0386724115087857, 0.0907687174339825
0.130599481062837, 0.0447412074604939, 0.0448171172604564, 0.0782470058832124, 0.0782512016526928, 0.0382669801661461, 0.0900630364849726
0.132371826862465, 0.0443192389035920, 0.0443906680319285, 0.0776342214198481, 0.0776381964333472, 0.0378661843735251, 0.0893668406621263
0.134154285053971, 0.0439079749700091, 0.0439693231699811, 0.0770298433630023, 0.0770333199849437, 0.0374699234051955, 0.0886799306219305
0.135946806607066, 0.0434970168290718, 0.0435529745346386, 0.0764331920296606, 0.0764364027424787, 0.0370780992953714, 0.0880021125553675
0.137749342214646, 0.0430805513517495, 0.0431415169397057, 0.0758438195826702, 0.0758472798167518, 0.0366906167426897, 0.0873331979970628
0.139561842294151, 0.0426629620575993, 0.0427348480535040, 0.0752617880149246, 0.0752657908342557, 0.0363073830186111, 0.0866730036422763
0.141384256988926, 0.0422544480897061, 0.0423328683152810, 0.0746874518296132, 0.0746917797837343, 0.0359283078795553, 0.0860213511713633
0.143216536169591, 0.0418609295151573, 0.0419354808532927, 0.0741209574948444, 0.0741250948689415, 0.0355533034825927, 0.0853780670813512
0.145058629435426, 0.0414781332446285, 0.0415425913928035, 0.0735619501407137, 0.0735655883671737, 0.0351822843045267, 0.0847429825242994
0.146910486115753, 0.0410956721761156, 0.0411541081559485, 0.0730097756342568, 0.0730131164933226, 0.0348151670642069, 0.0841159331521235
0.148772055271330, 0.0407071357213099, 0.0407699417670368, 0.0724639806490657, 0.0724675392693445, 0.0344518706479243, 0.0834967589675865
0.150643285695752, 0.0403163020250713, 0.0403900051749140, 0.0719246204889186, 0.0719287203990389, 0.0340923160377461, 0.0828853041811709
0.152524125916861, 0.0399333668360861, 0.0400142135903798, 0.0713920720331712, 0.0713965271478803, 0.0337364262426558, 0.0822814170735642
0.154414524198162, 0.0395648680619794, 0.0396424844248374, 0.0708665341764576, 0.0708708302275187, 0.0333841262323705, 0.0816849498635022
0.156314428540245, 0.0392071800427501, 0.0392747372180581, 0.0703477052268533, 0.0703515036845928, 0.0330353428737153, 0.0810957585807269
0.158223786682215, 0.0388499701344858, 0.0389108935565195, 0.0698349541480834, 0.0698384247936746, 0.0326900048694385, 0.0805137029438320
0.160142546103130, 0.0384862474771925, 0.0385508769958121, 0.0693278185857560, 0.0693314739543207, 0.0323480426993607, 0.0799386462427756
0.162070654023447, 0.0381191566770607, 0.0381946129991859, 0.0688263415399489, 0.0688305345921873, 0.0320093885637524, 0.0793704552258550
0.164008057406473, 0.0377588414584360, 0.0378420288908106, 0.0683309158017609, 0.0683354930640202, 0.0316739763288435, 0.0788089999909461
0.165954702959820, 0.0374124336621353, 0.0374930538100996, 0.0678417876108871, 0.0678462385661982, 0.0313417414743694, 0.0782541538808216
0.167910537136880, 0.0370769769370892, 0.0371476186546129, 0.0673587057917617, 0.0673626630465316, 0.0310126210430679, 0.0777057933823700
0.169875506138288, 0.0367422369152085, 0.0368056560124911, 0.0668810609738510, 0.0668846611191833, 0.0306865535920392, 0.0771637980295478
0.171849555913410, 0.0364006628197493, 0.0364671000977992, 0.0664083793177579, 0.0664121299827238, 0.0303634791458918, 0.0766280503099028
0.173832632161821, 0.0360547402822325, 0.0361318867012863, 0.0659406869241897, 0.0659449693413378, 0.0300433391515961, 0.0760984355745183
0.175824680334810, 0.0357145125446940, 0.0357999531557051, 0.0654783868843971, 0.0654830813290445, 0.0297260764349743, 0.0755748419512319
0.177825645636869, 0.0353876794625916, 0.0354712383022256, 0.0650217684084749, 0.0650263704366581, 0.0294116351587564, 0.0750571602609898
0.179835473027208, 0.0350719741795350, 0.0351456824450859, 0.0645706288624470, 0.0645747434412179, 0.0290999607821376, 0.0745452839372081
0.181854107221266, 0.0347573052139363, 0.0348232272949047, 0.0641243798874740, 0.0641281093377869, 0.0287910000217745, 0.0740391089480120
0.183881492692231, 0.0344355852077160, 0.0345038159139001, 0.0636825345555501, 0.0636863792736690, 0.0284847008141587, 0.0735385337212374
0.185917573672572, 0.0341086180735315, 0.0341873926759256, 0.0632450982806450, 0.0632494664851006, 0.0281810122793133, 0.0730434590720780
0.187962294155566, 0.0337862983002288, 0.0338739032410484, 0.0628124794975040, 0.0628172862363197, 0.0278798846857570, 0.0725537881332725
0.190015597896844, 0.0334768657510798, 0.0335632945313907, 0.0623850065268627, 0.0623897557607630, 0.0275812694166831, 0.0720694262877256
0.192077428415935, 0.0331787613411462, 0.0332555146950143, 0.0619625237994604, 0.0619667942041514, 0.0272851189373064, 0.0715902811034670
0.194147728997823, 0.0328820816215893, 0.0329505130577276, 0.0615444639078428, 0.0615483225693832, 0.0269913867633287, 0.0711162622708520
0.196226442694502, 0.0325782288126361, 0.0326482400758957, 0.0611303259150229, 0.0611342636633088, 0.0267000274304797, 0.0706472815419165
0.198313512326549, 0.0322683050496616, 0.0323486473035608, 0.0607200914146723, 0.0607245420454680, 0.0264109964650889, 0.0701832526717980
0.200408880484690, 0.0319620080346698, 0.0320516873741798, 0.0603141697396667, 0.0603190839787227, 0.0261242503556498, 0.0697240913621432
0.202512489531384, 0.0316680875055557, 0.0317573139839000, 0.0599129248350256, 0.0599178173815658, 0.0258397465253342, 0.0692697152064229
0.204624281602407, 0.0313857083371500, 0.0314654818627916, 0.0595162470747883, 0.0595206717818797, 0.0255574433054225, 0.0688200436370798
0.206744198608444, 0.0311052005650290, 0.0311761467333602, 0.0591235903979949, 0.0591275782720780, 0.0252772999096122, 0.0683749978744377
0.208872182236685, 0.0308174848356658, 0.0308892652692297, 0.0587344394942935, 0.0587384694657172, 0.0249992764091715, 0.0679345008773048
0.211008173952432, 0.0305229441483123, 0.0306047950676942, 0.0583487495430853, 0.0583532794556875, 0.0247233337089041, 0.0674984772952052
0.213152115000706, 0.0302310316970250, 0.0303226946370233, 0.0579669267348510, 0.0579719437739351, 0.0244494335238967, 0.0670668534221763
0.215303946407866, 0.0299509748261020, 0.0300429233856629, 0.0575893674204590, 0.0575943993525168, 0.0241775383570157, 0.0666395571520730
0.217463608983229, 0.0296826763176735, 0.0297654415993892, 0.0572160070437949, 0.0572205844857705, 0.0239076114771281, 0.0662165179353213
0.219631043320701, 0.0294167452383849, 0.0294902104051702, 0.0568463216354004, 0.0568504387935428, 0.0236396168980167, 0.0657976667370668
0.221806189800408, 0.0291436520741861, 0.0292171917344230, 0.0564797816058986, 0.0564839031855767, 0.0233735193579650, 0.0653829359966663
0.223988988590335, 0.0288630460557642, 0.0289463482997322, 0.0561163135802934, 0.0561209198271766, 0.0231092842999858, 0.0649722595884719
0.226179379647978, 0.0285840885546199, 0.0286776435865072, 0.0557563168923969, 0.0557614321061311, 0.0228468778526702, 0.0645655727838598
0.228377302721989, 0.0283164501327190, 0.0284110418469518, 0.0554002172699786, 0.0554053846007053, 0.0225862668116339, 0.0641628122144587
0.230582697353837, 0.0280607830557494, 0.0281465080820492, 0.0550479945191554, 0.0550527230484968, 0.0223274186215381, 0.0637639158365326
0.232795502879469, 0.0278080208670093, 0.0278840080097406, 0.0546991477745108, 0.0547033943160958, 0.0220703013586650, 0.0633688228964770
0.235015658430980, 0.0275482177551653, 0.0276235080317615, 0.0543531336454968, 0.0543573463696598, 0.0218148837140267, 0.0629774738973879
0.237243102938289, 0.0272802773106679, 0.0273649752135550, 0.0540098484515440, 0.0540145282465384, 0.0215611349769891, 0.0625898105666638
0.239477775130813, 0.0270130222813680, 0.0271083772793410, 0.0536696812240982, 0.0536748900279433, 0.0213090250193907, 0.0622057758246056
0.241719613539159, 0.0267565299707021, 0.0268536826099583, 0.0533330841693394, 0.0533383828124854, 0.0210585242801404, 0.0618253137539768
0.243968556496811, 0.0265122112202154, 0.0266008602288425, 0.0530000808501021, 0.0530049586903787, 0.0208096037502757, 0.0614483695704912
0.246224542141829, 0.0262713692092376, 0.0263498797737287, 0.0526701947200483, 0.0526745707182522, 0.0205622349584647, 0.0610748895941948
0.248487508418546, 0.0260236780316589, 0.0261007114662973, 0.0523428693902776, 0.0523471728946873, 0.0203163899569382, 0.0607048212217102
0.250757393079280, 0.0257672865649733, 0.0258533260945300, 0.0520179694636939, 0.0520227201366275, 0.0200720413078338, 0.0603381128993142
0.253034133686044, 0.0255106327621962, 0.0256076950104551, 0.0516958704489204, 0.0517011682566683, 0.0198291620699399, 0.0599747140968180
0.255317667612263, 0.0252641621528292, 0.0253637901311646, 0.0513770482179576, 0.0513824739410570, 0.0195877257858243, 0.0596145752822246
0.257607932044497, 0.0250300506644085, 0.0251215839281343, 0.0510615695370214, 0.0510665947282044, 0.0193477064693345, 0.0592576478971336
0.259904863984172, 0.0248000158089425, 0.0248810494018367, 0.0507489835449667, 0.0507534889876535, 0.0191090785934563, 0.0589038843328707
0.262208400249306, 0.0245633900184484, 0.0246421600535989, 0.0504387219356452, 0.0504431158996238, 0.0188718170785194, 0.0585532379073145
0.264518477476253, 0.0243175612232252, 0.0244048898698103, 0.0501306164870782, 0.0501354354352876, 0.0186358972807364, 0.0582056628423997
0.266835032121445, 0.0240705371636798, 0.0241692133217643, 0.0498250261579340, 0.0498304083377935, 0.0184012949810651, 0.0578611142422706
0.269158000463138, 0.0238330911014523, 0.0239351053693029, 0.0495224477259034, 0.0495279961038795, 0.0181679863743829, 0.0575195480720665
0.271487318603165, 0.0236081678927717, 0.0237025414529715, 0.0492229906204414, 0.0492281609658837, 0.0179359480589618, 0.0571809211373143
0.273822922468695, 0.0233879434462464, 0.0234714974710635, 0.0489262311407521, 0.0489308658740897, 0.0177051570262349, 0.0568451910639113
0.276164747813995, 0.0231614490865092, 0.0232419497532267, 0.0486315903853384, 0.0486360744795267, 0.0174755906508436, 0.0565123162786763
0.278512730222196, 0.0229253084399781, 0.0230138750460530, 0.0483388664723105, 0.0483437511173852, 0.0172472266809572, 0.0561822559904511
0.280866805107068, 0.0226870544979947, 0.0227872505145598, 0.0480483989534488, 0.0480538607910807, 0.0170200432288542, 0.0558549701717352
0.283226907714791, 0.0224577458535041, 0.0225620537480248, 0.0477607027796826, 0.0477663691568149, 0.0167940187617586, 0.0555304195408337
0.285592973125744, 0.0222410973927143, 0.0223382627545746, 0.0474759294858110, 0.0474812425084414, 0.0165691320929200, 0.0552085655445050
0.287964936256284, 0.0220297866876572, 0.0221158559402905, 0.0471936840810000, 0.0471984477625688, 0.0163453623729328, 0.0548893703410895
0.290342731860538, 0.0218125865223520, 0.0218948120841942, 0.0469133786001101, 0.0469179524440189, 0.0161226890812833, 0.0545727967841047
0.292726294532200, 0.0215853557769234, 0.0216751103248523, 0.0466347769174132, 0.0466397246718113, 0.0159010920181193, 0.0542588084062925
0.295115558706328, 0.0213551091695292, 0.0214567301631257, 0.0463581964739299, 0.0463637331457173, 0.0156805512962343, 0.0539473694041025
0.297510458661149, 0.0211331463972999, 0.0212396514698490, 0.0460841676705481, 0.0460899471332422, 0.0154610473332591, 0.0536384446225992
0.299910928519865, 0.0209239506722022, 0.0210238544825347, 0.0458128835467101, 0.0458183364568337, 0.0152425608440542, 0.0533319995407787
0.302316902252465, 0.0207207435401408, 0.0208093197862453, 0.0455439794169431, 0.0455488714812482, 0.0150250728332963, 0.0530280002572816
0.304728313677545, 0.0205120837123826, 0.0205960282896714, 0.0452768599686181, 0.0452815231011930, 0.0148085645882527, 0.0527264134764912
0.307145096464123, 0.0202930678285670, 0.0203839612124500, 0.0450112544816168, 0.0450162627294258, 0.0145930176717380, 0.0524272064950032
0.309567184133468, 0.0200701499547598, 0.0201731000888860, 0.0447474557237569, 0.0447530622853593, 0.0143784139152460, 0.0521303471884570
0.311994510060926, 0.0198548249274273, 0.0199634267771941, 0.0444860068180506, 0.0444918941840354, 0.0141647354122527, 0.0518358039987152
0.314427007477754, 0.0196523397201511, 0.0197549234580666, 0.0442271416451873, 0.0442327313252690, 0.0139519645116833, 0.0515435459213834
0.316864609472957, 0.0194565010516645, 0.0195475726170823, 0.0439705274419708, 0.0439755470828840, 0.0137400838115395, 0.0512535424936574
0.319307248995126, 0.0192556998164498, 0.0193413570216439, 0.0437155634272934, 0.0437203152941637, 0.0135290761526805, 0.0509657637824891
0.321754858854286, 0.0190442758976969, 0.0191362597087741, 0.0434619441556631, 0.0434670102496964, 0.0133189246127540, 0.0506801803730608
0.324207371723742, 0.0188280816091363, 0.0189322639895620, 0.0432099352921850, 0.0432156066836771, 0.0131096125002718, 0.0503967633575593
0.326664720141929, 0.0186187593195446, 0.0187293534597388, 0.0429600899403420, 0.0429660797645329, 0.0129011233488254, 0.0501154843242398
0.329126836514274, 0.0184223122939375, 0.0185275119999094, 0.0427126820800280, 0.0427184050856704, 0.0126934409114372, 0.0498363153467712
0.331593653115047, 0.0182331723605681, 0.0183267237593145, 0.0424674124880472, 0.0424725586562669, 0.0124865491550433, 0.0495592289738552
0.334065102089232, 0.0180396105256822, 0.0181269731334501, 0.0422236769381971, 0.0422285168922208, 0.0122804322551029, 0.0492841982191099
0.336541115454388, 0.0178352184041384, 0.0179282447521429, 0.0419811353370504, 0.0419862566074492, 0.0120750745903319, 0.0490111965512107
0.339021625102520, 0.0176252068691515, 0.0177305234845225, 0.0417400239451138, 0.0417457550056010, 0.0118704607375543, 0.0487401978842802
0.341506562801955, 0.0174213166741838, 0.0175337944507431, 0.0415009030842205, 0.0415069896720566, 0.0116665754666706, 0.0484711765685213
0.343995860199215, 0.0172302969617301, 0.0173380430237152, 0.0412640859998043, 0.0412699385660155, 0.0114634037357363, 0.0482041073810849
0.346489448820902, 0.0170472431968329, 0.0171432548140790, 0.0410293086090927, 0.0410345800125852, 0.0112609306861504, 0.0479389655171650
0.348987260075577, 0.0168603559808923, 0.0169494156483599, 0.0407959653922363, 0.0408008926949854, 0.0110591416379473, 0.0476757265813171
0.351489225255647, 0.0166624901733788, 0.0167565115571651, 0.0405636818847175, 0.0405688556470544, 0.0108580220851912, 0.0474143665789905
0.353995275539260, 0.0164581770632325, 0.0165645287805130, 0.0403326627652598, 0.0403384482461395, 0.0106575576914680, 0.0471548619082701
0.356505341992193, 0.0162592052071448, 0.0163734537805464, 0.0401034727873946, 0.0401096502062501, 0.0104577342854729, 0.0468971893518208
0.359019355569748, 0.0160730562369489, 0.0161832732446345, 0.0398764635260452, 0.0398824415712677, 0.0102585378566901, 0.0466413260690300
0.361537247118656, 0.0158955262293894, 0.0159939740714446, 0.0396514076063121, 0.0396568027081233, 0.0100599545511612, 0.0463872495883404
0.364058947378974, 0.0157147962991089, 0.0158055433495172, 0.0394277004798836, 0.0394327143000502, 0.00986197066734074, 0.0461349377997704
0.366584386985993, 0.0155229991042134, 0.0156179683454525, 0.0392049337801563, 0.0392101573401070, 0.00966457265203442, 0.0458843689476141
0.369113496472146, 0.0153239498810574, 0.0154312365094560, 0.0389832785499162, 0.0389891131250540, 0.00946774709641912, 0.0456355216233179
0.371646206268917, 0.0151294330857491, 0.0152453354889117, 0.0387633011611765, 0.0387695632494737, 0.00927148073214059, 0.0453883747585279
0.374182446708757, 0.0149476464541283, 0.0150602531327504, 0.0385453904719337, 0.0385514895999280, 0.00907576042748717, 0.0451429076183030
0.376722148026998, 0.0147751219577267, 0.0148759774785313, 0.0383293573355827, 0.0383348743490504, 0.00888057318363690, 0.0448990997944904
0.379265240363774, 0.0146000734548071, 0.0146924967313459, 0.0381146005412427, 0.0381196999496808, 0.00868590613097533, 0.0446569311992570
0.381811653765941, 0.0144139290078903, 0.0145097992518852, 0.0379006784750323, 0.0379059491292409, 0.00849174652548220, 0.0444163820587743
0.384361318189004, 0.0142197531369555, 0.0143278735620833, 0.0376877266130283, 0.0376936048844439, 0.00829808174518434, 0.0441774329070518
0.386914163499040, 0.0140292730867533, 0.0141467083594430, 0.0374763101056091, 0.0374826504762300, 0.00810489928667278, 0.0439400645799143
0.389470119474629, 0.0138513832987290, 0.0139662925225848, 0.0372668539295435, 0.0372730694247231, 0.00791218676168191, 0.0437042582091208
0.392029115808787, 0.0136833850954243, 0.0137866150992704, 0.0370592086271577, 0.0370648455040993, 0.00771993189372859, 0.0434699952166186
0.394591082110896, 0.0135135784970735, 0.0136076652855636, 0.0368527787800442, 0.0368579627374655, 0.00752812251480921, 0.0432372573089317
0.397155947908646, 0.0133327076341214, 0.0134294324136864, 0.0366470903629225, 0.0366524053919557, 0.00733674656215272, 0.0430060264716784
0.399723642649967, 0.0131430535772240, 0.0132519059576596, 0.0364422414782787, 0.0364481579741444, 0.00714579207502775, 0.0427762849642142
0.402294095704975, 0.0129562321606486, 0.0130750755482885, 0.0362387931883122, 0.0362452052256732, 0.00695524719160183, 0.0425480153143978
0.404867236367912, 0.0127818121100839, 0.0128989309798260, 0.0360372053016062, 0.0360435321188870, 0.00676510014585114, 0.0423212003134768
0.407442993859092, 0.0126178955971034, 0.0127234621988863, 0.0358373694390644, 0.0358431238523594, 0.00657533926451861, 0.0420958230110888
0.410021297326848, 0.0124529232842406, 0.0125486592838057, 0.0356386985075664, 0.0356439658464047, 0.00638595296411914, 0.0418718667103759
0.412602075849478, 0.0122769790919695, 0.0123745124322138, 0.0354406870825877, 0.0354460437387856, 0.00619692974798977, 0.0416493149632098
0.415185258437202, 0.0120915299634118, 0.0122010119665810, 0.0352433942122628, 0.0352493433807213, 0.00600825820338351, 0.0414281515655234
0.417770774034109, 0.0119080251563057, 0.0120281483497835, 0.0350473739794247, 0.0350538508331048, 0.00581992699860495, 0.0412083605527470
0.420358551520113, 0.0117366822328908, 0.0118559121928237, 0.0348531196100623, 0.0348595523627189, 0.00563192488018627, 0.0409899261953468
0.422948519712912, 0.0115764336262148, 0.0116842942445973, 0.0346605651123422, 0.0346664344383207, 0.00544424067010198, 0.0407728329944620
0.425540607369943, 0.0114159160560047, 0.0115132853714099, 0.0344691343192866, 0.0344744837266922, 0.00525686326302093, 0.0405570656776380
0.428134743190342, 0.0112445800091579, 0.0113428765442017, 0.0342782915915677, 0.0342836870888683, 0.00506978162359412, 0.0403426091946546
0.430730855816906, 0.0110630497983162, 0.0111730588439252, 0.0340880553704586, 0.0340940315766529, 0.00488298478377687, 0.0401294487134455
0.433328873838057, 0.0108825520952067, 0.0110038234776207, 0.0338989698464108, 0.0339055044293415, 0.00469646184018379, 0.0399175696161061
0.435928725789805, 0.0107139248267560, 0.0108351617871494, 0.0337115601178449, 0.0337180930704283, 0.00451020195147546, 0.0397069574949901
0.438530340157712, 0.0105569578913260, 0.0106670652397832, 0.0335258037980457, 0.0335317851041714, 0.00432419433577513, 0.0394975981488892
0.441133645378862, 0.0104005402867797, 0.0104995254078456, 0.0333411383053511, 0.0333465683121086, 0.00413842826811431, 0.0392894775792965
0.443738569843830, 0.0102335188883641, 0.0103325339555342, 0.0331569991389346, 0.0331624306497210, 0.00395289307790589, 0.0390825819867504
0.446345041898647, 0.0100556491676501, 0.0101660826440612, 0.0329733627116041, 0.0329793602433878, 0.00376757814644341, 0.0388768977672562
0.448952989846779, 0.00987787848252243, 0.0100001633481824, 0.0327907603899141, 0.0327973453875396, 0.00358247290442539, 0.0386724115087857
0.451562341951089, 0.00971163363590297, 0.00983476806590633, 0.0326097474667951, 0.0326163745417870, 0.00339756682950325, 0.0384691099878500
0.454173026435820, 0.00955758686781557, 0.00966988890989083, 0.0324303462792644, 0.0324364363279065, 0.00321284944385180, 0.0382669801661461
0.456784971488562, 0.00940493635218521, 0.00950551808718380, 0.0322520105395382, 0.0322575195267467, 0.00302831031176097, 0.0380660091872744
0.459398105262233, 0.00924195820674483, 0.00934164788559667, 0.0320741484042011, 0.0320796130752761, 0.00284393903724757, 0.0378661843735251
0.462012355877052, 0.00906751525733925, 0.00917827067854671, 0.0318966929702482, 0.0319027060639077, 0.00265972526168600, 0.0376674932227327
0.464627651422514, 0.00889221822791853, 0.00901537894198675, 0.0317201598339801, 0.0317267877340177, 0.00247565866145670, 0.0374699234051955
0.467243919959376, 0.00872804830443243, 0.00885296526506358, 0.0315451326701488, 0.0315518474754517, 0.00229172894561114, 0.0372734627606608
0.469861089521627, 0.00857658250293123, 0.00869102234231097, 0.0313716795509980, 0.0313778748238600, 0.00210792585355233, 0.0370780992953714
0.472479088118473, 0.00842738561934315, 0.00852954295347386, 0.0311992732318582, 0.0312048594579498, 0.00192423915272964, 0.0368838211791746
0.475097843736314, 0.00826819888289915, 0.00836851994939417, 0.0310272962082902, 0.0310327911968596, 0.00174065863634683, 0.0366906167426897
0.477717284340730, 0.00809697118473046, 0.00820794625649978, 0.0308556371119022, 0.0308616599977968, 0.00155717412108228, 0.0364984744745351
0.480337337878455, 0.00792391882876663, 0.00804781489408774, 0.0306847928118526, 0.0306914559538860, 0.00137377544482018, 0.0363073830186111
0.482957932279366, 0.00776153990334749, 0.00788811898590978, 0.0305153734161325, 0.0305221692919857, 0.00119045246439177, 0.0361173311714393
0.485578995458460, 0.00761233608257679, 0.00772885175315707, 0.0303474936293840, 0.0303537903703428, 0.00100719505332539, 0.0359283078795553
0.488200455317841, 0.00746629664952256, 0.00757000649435867, 0.0301806480314009, 0.0301863096761333, 0.000823993099604495, 0.0357403022369551
0.490822239748701, 0.00731066680790574, 0.00741157657074621, 0.0300141952982641, 0.0300197178231155, 0.000640836503432271, 0.0355533034825927
0.493444276633303, 0.00714246284669851, 0.00725355541034092, 0.0298479785877867, 0.0298540055495485, 0.000457715175002124, 0.0353673009979285
0.496066493846968, 0.00697144852389556, 0.00709593652554945, 0.0296824730786661, 0.0296891637163100, 0.000274619032272775, 0.0351822843045267
0.498688819260055, 0.00681059838227808, 0.00693871352565743, 0.0295183132276610, 0.0295251833050001, 9.15379987470057e-05, 0.0349982430617009
0.501311180739945, 0.00666335597768296, 0.00678188011060512, 0.0293556611470857, 0.0293620554158550, -9.15379987470014e-05, 0.0348151670642069
0.503933506153032, 0.00652019323666917, 0.00662543005095415, 0.0291940360473638, 0.0291997712655526, -0.000274619032272771, 0.0346330462399811
0.506555723366697, 0.00636790117023495, 0.00646935717270060, 0.0290327747840576, 0.0290383221850967, -0.000457715175002120, 0.0344518706479243
0.509177760251299, 0.00620254752109634, 0.00631365536091357, 0.0288716741766473, 0.0288776996179794, -0.000640836503432267, 0.0342716304757281
0.511799544682159, 0.00603338516093777, 0.00615831857760478, 0.0287111847498757, 0.0287178951185381, -0.000823993099604491, 0.0340923160377461
0.514421004541540, 0.00587382169545783, 0.00600334087511820, 0.0285519630872817, 0.0285589003502953, -0.00100719505332539, 0.0339139177729045
0.517042067720634, 0.00572825702593057, 0.00584871639070412, 0.0283942193566520, 0.0284007070841182, -0.00119045246439176, 0.0337364262426558
0.519662662121545, 0.00558770404373685, 0.00569443932655114, 0.0282375002226439, 0.0282433071962346, -0.00137377544482018, 0.0335598321289708
0.522282715659270, 0.00543854434304887, 0.00554050393402332, 0.0280811228726464, 0.0280866926663378, -0.00155717412108228, 0.0333841262323705
0.524902156263686, 0.00527588399752447, 0.00538690451680534, 0.0279248370728349, 0.0279308555759436, -0.00174065863634683, 0.0332092994699961
0.527520911881527, 0.00510840656159485, 0.00523363544900681, 0.0277690657330049, 0.0277757881069584, -0.00192423915272964, 0.0330353428737153
0.530138910478373, 0.00494990639492609, 0.00508069118943948, 0.0276144852056358, 0.0276214825402281, -0.00210792585355233, 0.0328622475882668
0.532756080040624, 0.00480575135066033, 0.00492806627699890, 0.0274613542278856, 0.0274679312539084, -0.00229172894561114, 0.0326900048694385
0.535372348577486, 0.00466755364710509, 0.00477575531076537, 0.0273092497510838, 0.0273151267216673, -0.00247565866145670, 0.0325186060822821
0.537987644122949, 0.00452133315223320, 0.00462375293364314, 0.0271574716000381, 0.0271630615109831, -0.00265972526168600, 0.0323480426993607
0.540601894737767, 0.00436122406320627, 0.00447205383496972, 0.0270057219228296, 0.0270117282816628, -0.00284393903724756, 0.0321783062990300
0.543215028511438, 0.00419528221713165, 0.00432065276882251, 0.0268543930632106, 0.0268611197846030, -0.00302831031176096, 0.0320093885637524
0.545826973564180, 0.00403763952881323, 0.00416954456917573, 0.0267041786472980, 0.0267112288605164, -0.00321284944385179, 0.0318412812784425
0.548437658048911, 0.00389464045870400, 0.00401872414610256, 0.0265553863562923, 0.0265620484384833, -0.00339756682950323, 0.0316739763288435
0.551047010153221, 0.00375855483316371, 0.00386818646595352, 0.0264076262632999, 0.0264135715343275, -0.00358247290442538, 0.0315074656999349
0.553654958101352, 0.00361509136977113, 0.00371792653437513, 0.0262601832848067, 0.0262657912490590, -0.00376757814644340, 0.0313417414743694
0.556261430156170, 0.00345740518748579, 0.00356793939834462, 0.0261127115423989, 0.0261187007675563, -0.00395289307790588, 0.0311767958309386
0.558866354621138, 0.00329286615583000, 0.00341822016464703, 0.0259655698749458, 0.0259722933574788, -0.00413842826811431, 0.0310126210430679
0.561469659842288, 0.00313589168490069, 0.00326876401590691, 0.0258194665521676, 0.0258265623681580, -0.00432419433577513, 0.0308492094773389
0.564071274210195, 0.00299380845743202, 0.00311956620762826, 0.0256747584280612, 0.0256815012293106, -0.00451020195147546, 0.0306865535920392
0.566671126161943, 0.00285960198991460, 0.00297062204845613, 0.0255310915291255, 0.0255371034495517, -0.00469646184018379, 0.0305246459357385
0.569269144183094, 0.00271872328083496, 0.00282192688255501, 0.0253877384644522, 0.0253933626149852, -0.00488298478377687, 0.0303634791458918
0.571865256809658, 0.00256334426148998, 0.00267347609103093, 0.0252443050792683, 0.0252502723880059, -0.00506978162359413, 0.0302030459474664
0.574459392630057, 0.00240009084852525, 0.00252526511054649, 0.0251011137873714, 0.0251078265063609, -0.00525686326302092, 0.0300433391515961
0.577051480287088, 0.00224361105482236, 0.00237728945022706, 0.0249588847363225, 0.0249660187821758, -0.00544424067010197, 0.0298843516542580
0.579641448479887, 0.00210221627405696, 0.00222954468955691, 0.0248180240322591, 0.0248248431008128, -0.00563192488018626, 0.0297260764349743
0.582229225965891, 0.00196966548220526, 0.00208202645873630, 0.0246782164755243, 0.0246842934195130, -0.00581992699860495, 0.0295685065555371
0.584814741562798, 0.00183120821684450, 0.00193473042040416, 0.0245387251142415, 0.0245443637661005, -0.00600825820338352, 0.0294116351587564
0.587397924150522, 0.00167803228826653, 0.00178765227040735, 0.0243991074291961, 0.0244050482379102, -0.00619692974798977, 0.0292554554672303
0.589978702673152, 0.00151596205081817, 0.00164078775652386, 0.0242596465125031, 0.0242663410009554, -0.00638595296411914, 0.0290999607821376
0.592557006140908, 0.00135981842214845, 0.00149413269624107, 0.0241210714889811, 0.0241282362891012, -0.00657533926451861, 0.0289451444820515
0.595132763632088, 0.00121889678651093, 0.00134768297552676, 0.0239838376417811, 0.0239907284030286, -0.00676510014585114, 0.0287910000217745
0.597705904295025, 0.00108778692668636, 0.00120143452929719, 0.0238476713486863, 0.0238538117090146, -0.00695524719160183, 0.0286375209311941
0.600276357350033, 0.000951595977638998, 0.00105538332246829, 0.0237118289863214, 0.0237174806377156, -0.00714579207502774, 0.0284847008141587
0.602844052091354, 0.000800529951898059, 0.000909525350035569, 0.0235758197485589, 0.0235817296832175, -0.00733674656215271, 0.0283325333473730
0.605408917889104, 0.000639554513507137, 0.000763856655876767, 0.0234398845372349, 0.0234465534022896, -0.00752812251480920, 0.0281810122793133
0.607970884191213, 0.000483603006003770, 0.000618373351404172, 0.0233047584200699, 0.0233119464136913, -0.00771993189372858, 0.0280301314291614
0.610529880525371, 0.000342950794739544, 0.000473071615237535, 0.0231709456229753, 0.0231779033972321, -0.00791218676168191, 0.0278798846857570
0.613085836500960, 0.000213075291469459, 0.000327947673797679, 0.0230382168827715, 0.0230444190926678, -0.00810489928667279, 0.0277302660065688
0.615638681810996, 7.90030637275551e-05, 0.000182997781670691, 0.0229058249356809, 0.0229114882985657, -0.00829808174518434, 0.0275812694166831
0.618188346234059, -7.00360155340268e-05, 3.82182209599101e-05, 0.0227732309352078, 0.0227791058714460, -0.00849174652548220, 0.0274328890078099
0.620734759636226, -0.000229991519465338, -0.000106394679862031, 0.0226406307569973, 0.0226472667251365, -0.00868590613097533, 0.0272851189373064
0.623277851973002, -0.000385880917913869, -0.000250844526423184, 0.0225087622440916, 0.0225159658301687, -0.00888057318363690, 0.0271379534272166
0.625817553291243, -0.000526456240679898, -0.000395134857849653, 0.0223781781678056, 0.0223851982129606, -0.00907576042748717, 0.0269913867633287
0.628353793731083, -0.000655296246438401, -0.000539269166026734, 0.0222486963782619, 0.0222549589547745, -0.00927148073214058, 0.0268454132942467
0.630886503527854, -0.000787390341275666, -0.000683250915935594, 0.0221195691425685, 0.0221252431906935, -0.00946774709641911, 0.0267000274304797
0.633415613014007, -0.000934475721992683, -0.000827083547067207, 0.0219902099928361, 0.0219960461088094, -0.00966457265203442, 0.0265552236435452
0.635941052621026, -0.00109347307234033, -0.000970770454548478, 0.0218607669790780, 0.0218673629496865, -0.00986197066734072, 0.0264109964650889
0.638462752881344, -0.00124941666027195, -0.00111431496872879, 0.0217319774194638, 0.0217391890058350, -0.0100599545511612, 0.0262673404860180
0.640980644430252, -0.00139009672992936, -0.00125772035361907, 0.0216044420656616, 0.0216115196209869, -0.0102585378566901, 0.0261242503556498
0.643494658007807, -0.00151809272004713, -0.00140098982598753, 0.0214780286038416, 0.0214843501891464, -0.0104577342854729, 0.0259817207808750
0.646004724460740, -0.00164834266911444, -0.00154412657640992, 0.0213519921419199, 0.0213576761536094, -0.0106575576914680, 0.0258397465253342
0.648510774744353, -0.00179353828653461, -0.00168713377148692, 0.0212256991864020, 0.0212314930062529, -0.0108580220851912, 0.0256983224086082
0.651012739924423, -0.00195162648217521, -0.00183001453497658, 0.0210992472018802, 0.0211057962870356, -0.0110591416379473, 0.0255574433054225
0.653510551179098, -0.00210772704502540, -0.00197277192649087, 0.0209733695493753, 0.0209805815835876, -0.0112609306861504, 0.0254171041448642
0.656004139800785, -0.00224868277153660, -0.00211540893894391, 0.0208487142231368, 0.0208558445305471, -0.0114634037357363, 0.0252772999096122
0.658493437198045, -0.00237601908039095, -0.00225792851745859, 0.0207252014321353, 0.0207315808086844, -0.0116665754666706, 0.0251380256351802
0.660978374897480, -0.00250455255685176, -0.00240033358114268, 0.0206020925734913, 0.0206077861439923, -0.0118704607375543, 0.0249992764091715
0.663458884545612, -0.00264791330285086, -0.00254262702614578, 0.0204787079028080, 0.0204844563070027, -0.0120750745903319, 0.0248610473705469
0.665934897910768, -0.00280512873706661, -0.00268481170682634, 0.0203550915840096, 0.0203615871123793, -0.0122804322551029, 0.0247233337089041
0.668406346884953, -0.00296147563333919, -0.00282689041355025, 0.0202319694538109, 0.0202391744185588, -0.0124865491550433, 0.0245861306637687
0.670873163485726, -0.00310286727308340, -0.00296886586911093, 0.0201100358372739, 0.0201172141271689, -0.0126934409114372, 0.0244494335238967
0.673335279858071, -0.00322972121487994, -0.00311074074742132, 0.0199892661102623, 0.0199957021822287, -0.0129011233488254, 0.0243132376265889
0.675792628276258, -0.00335665975198798, -0.00325251769602593, 0.0198689315482904, 0.0198746345692630, -0.0131096125002718, 0.0241775383570157
0.678245141145714, -0.00349823161893225, -0.00339419934004010, 0.0197483071112740, 0.0197540073146921, -0.0133189246127540, 0.0240423311475528
0.680692751004874, -0.00365459812880176, -0.00353578826337888, 0.0196273809948315, 0.0196338164854644, -0.0135290761526805, 0.0239076114771281
0.683135390527043, -0.00381126726024254, -0.00367728698564721, 0.0195068678095799, 0.0195140581887515, -0.0137400838115395, 0.0237733748705784
0.685572992522246, -0.00395324438525501, -0.00381869795749348, 0.0193875071183263, 0.0193947285714670, -0.0139519645116833, 0.0236396168980167
0.688005489939074, -0.00407978628078121, -0.00396002357905759, 0.0192693320666316, 0.0192758238194695, -0.0141647354122527, 0.0235063331742098
0.690432815866532, -0.00420524533377034, -0.00410126622323294, 0.0191516275335694, 0.0191573401567763, -0.0143784139152460, 0.0233735193579650
0.692854903535877, -0.00434506543199218, -0.00424242824052549, 0.0190336243281136, 0.0190392738449570, -0.0145930176717380, 0.0232411711515273
0.695271686322455, -0.00450059421906182, -0.00438351194037526, 0.0189152520558992, 0.0189216211828273, -0.0148085645882527, 0.0231092842999858
0.697683097747535, -0.00465764788495862, -0.00452451956712307, 0.0187972102647856, 0.0188043785062206, -0.0150250728332963, 0.0229778545906890
0.700089071480135, -0.00480034925193585, -0.00466545329425593, 0.0186802824781225, 0.0186875421875349, -0.0152425608440542, 0.0228468778526702
0.702489541338851, -0.00492674235780536, -0.00480631524258215, 0.0185645621659298, 0.0185711086350190, -0.0154610473332591, 0.0227163499560810
0.704884441293672, -0.00505083125356419, -0.00494710750425331, 0.0184493516809034, 0.0184550742920032, -0.0156805512962343, 0.0225862668116339
0.707273705467800, -0.00518892769792871, -0.00508783214858696, 0.0183338390122014, 0.0183394356363392, -0.0159010920181192, 0.0224566243700539
0.709657268139462, -0.00534361711336415, -0.00522849120350947, 0.0182178926075149, 0.0182241891801359, -0.0161226890812833, 0.0223274186215381
0.712035063743716, -0.00550110374397702, -0.00536908663058901, 0.0181021929746074, 0.0181093314695988, -0.0163453623729328, 0.0221986455952238
0.714407026874256, -0.00564465706262271, -0.00550962031812661, 0.0179875661306681, 0.0179948590846175, -0.0165691320929200, 0.0220703013586650
0.716773092285209, -0.00577105740520161, -0.00565009409902389, 0.0178741683796683, 0.0178807686381238, -0.0167940187617586, 0.0219423820173166
0.719133194892932, -0.00589387918118164, -0.00579050977557695, 0.0177613235584967, 0.0177670567753433, -0.0170200432288542, 0.0218148837140267
0.721487269777804, -0.00603027084478672, -0.00593086912630512, 0.0176481783655963, 0.0176537201732520, -0.0172472266809572, 0.0216878026285368
0.723835252186005, -0.00618410603521903, -0.00607117388754788, 0.0175345375725473, 0.0175407555403917, -0.0174755906508436, 0.0215611349769891
0.726177077531305, -0.00634205980267720, -0.00621142572754946, 0.0174210585270584, 0.0174281596167134, -0.0177051570262349, 0.0214348770114415
0.728512681396835, -0.00648658140576663, -0.00635162623834865, 0.0173086080821538, 0.0173159291732619, -0.0179359480589618, 0.0213090250193907
0.730841999536862, -0.00661313752468145, -0.00649177695330558, 0.0171974078337934, 0.0172040610115684, -0.0181679863743829, 0.0211835753233007
0.733164967878554, -0.00673478865960203, -0.00663187937268166, 0.0170868072647094, 0.0170925519629156, -0.0184012949810651, 0.0210585242801404
0.735481522523747, -0.00686948479292464, -0.00677193497152320, 0.0169759135099028, 0.0169813988878602, -0.0186358972807364, 0.0209338682809269
0.737791599750694, -0.00702243720325557, -0.00691194518144439, 0.0168644651981352, 0.0168705986760437, -0.0188718170785194, 0.0208096037502757
0.740095136015828, -0.00718087750917207, -0.00705191136374702, 0.0167530922515151, 0.0167601482461078, -0.0191090785934563, 0.0206857271459580
0.742392067955503, -0.00732647192964434, -0.00719183480005942, 0.0166427004998857, 0.0166500445454203, -0.0193477064693345, 0.0205622349584647
0.744682332387737, -0.00745332453895225, -0.00733171670948694, 0.0165335792425833, 0.0165402845494958, -0.0195877257858243, 0.0204391237105760
0.746965866313956, -0.00757389458076614, -0.00747155827499306, 0.0164251079238295, 0.0164308652613081, -0.0198291620699399, 0.0203163899569382
0.749242606920720, -0.00770689429537962, -0.00761136065238905, 0.0163163560461425, 0.0163217837108056, -0.0200720413078338, 0.0201940302836466
0.751512491581454, -0.00785892102425054, -0.00775112495233974, 0.0162069936811432, 0.0162130369547786, -0.0203163899569382, 0.0200720413078338
0.753775457858171, -0.00801785186215278, -0.00789085221250111, 0.0160976189036646, 0.0161046220768062, -0.0205622349584647, 0.0199504196772654
0.756031443503189, -0.00816461132094437, -0.00803054338685355, 0.0159891744568191, 0.0159965361870192, -0.0208096037502757, 0.0198291620699399
0.758280386460841, -0.00829189289547152, -0.00817019936243956, 0.0158820197081300, 0.0158887764215809, -0.0210585242801404, 0.0197082651936960
0.760522224869187, -0.00841146399136645, -0.00830982098656262, 0.0157755685392551, 0.0157813399419859, -0.0213090250193907, 0.0195877257858243
0.762756897061711, -0.00854275560698322, -0.00844940907693983, 0.0156688549626892, 0.0156742239346022, -0.0215611349769890, 0.0194675406126857
0.764984341569020, -0.00869379860996953, -0.00858896440397070, 0.0155614781267960, 0.0155674256105673, -0.0218148837140267, 0.0193477064693345
0.767204497120531, -0.00885320780109647, -0.00872848766187963, 0.0154539996731827, 0.0154609422057534, -0.0220703013586650, 0.0192282201791470
0.769417302646164, -0.00900121161161604, -0.00886797945668782, 0.0153473969830832, 0.0153547709805916, -0.0223274186215381, 0.0191090785934563
0.771622697278011, -0.00912904590812277, -0.00900744032249856, 0.0152421018110621, 0.0152489092195703, -0.0225862668116339, 0.0189902785911909
0.773820620352022, -0.00924769224261786, -0.00914687074953599, 0.0151375671230636, 0.0151433542305538, -0.0228468778526702, 0.0188718170785194
0.776011011409665, -0.00937725249563604, -0.00928627119552244, 0.0150327938019431, 0.0150381033443426, -0.0231092842999858, 0.0187536909885004
0.778193810199592, -0.00952723763108161, -0.00942564206825482, 0.0149273077512366, 0.0149331539145708, -0.0233735193579650, 0.0186358972807364
0.780368956679299, -0.00968709593423918, -0.00956498369573528, 0.0148216294185382, 0.0148285033177302, -0.0236396168980167, 0.0185184329410334
0.782536391016771, -0.00983640983590248, -0.00970429631272679, 0.0147167683281843, 0.0147241489530238, -0.0239076114771281, 0.0184012949810651
0.784696053592134, -0.00996491136855754, -0.00984358007654786, 0.0146132308993133, 0.0146200882418806, -0.0241775383570157, 0.0182844804380416
0.786847884999294, -0.0100826985257820, -0.00998283509597409, 0.0145105140128095, 0.0145163186273229, -0.0244494335238967, 0.0181679863743829
0.788991826047569, -0.0102104916451205, -0.0101220614439107, 0.0144075880083050, 0.0144128375735167, -0.0247233337089041, 0.0180518098773969
0.791127817763315, -0.0103593275615707, -0.0102612591403283, 0.0143039032626339, 0.0143096425656735, -0.0249992764091715, 0.0179359480589618
0.793255801391556, -0.0105195876590440, -0.0104004281213665, 0.0141999340790636, 0.0142067311101495, -0.0252772999096122, 0.0178203980552132
0.795375718397593, -0.0106702630905329, -0.0105395682244111, 0.0140967194004634, 0.0141041007343271, -0.0255574433054225, 0.0177051570262349
0.797487510468616, -0.0107995365764402, -0.0106786792033614, 0.0139948425527837, 0.0140017489861393, -0.0258397465253342, 0.0175902221557546
0.799591119515311, -0.0109165208365427, -0.0108177607584244, 0.0138938493621359, 0.0138996734334781, -0.0261242503556498, 0.0174755906508436
0.801686487673451, -0.0110424974855389, -0.0109568125501608, 0.0137926824480183, 0.0137978716637552, -0.0264109964650889, 0.0173612597416201
0.803773557305498, -0.0111900743443141, -0.0110958341828352, 0.0136907144125983, 0.0136963412838011, -0.0267000274304796, 0.0172472266809572
0.805852271002177, -0.0113506697060501, -0.0112348251724786, 0.0135883682574252, 0.0135950799200092, -0.0269913867633287, 0.0171334887441946
0.807922571584065, -0.0115027430370552, -0.0113737849304221, 0.0134867093790896, 0.0134940852182787, -0.0272851189373063, 0.0170200432288542
0.809984402103156, -0.0116328828405767, -0.0115127127779943, 0.0133864002253169, 0.0133933548435521, -0.0275812694166831, 0.0169068874543595
0.812037705844434, -0.0117491104339260, -0.0116516079772449, 0.0132870408172503, 0.0132928864792227, -0.0278798846857569, 0.0167940187617586
0.814082426327428, -0.0118732065265072, -0.0117904697464534, 0.0131875491264742, 0.0131926778267244, -0.0281810122793133, 0.0166814345134514
0.816118507307769, -0.0120193945577361, -0.0119292972439587, 0.0130872177580387, 0.0130927266054476, -0.0284847008141587, 0.0165691320929200
0.818145892778735, -0.0121802381874321, -0.0120680895351698, 0.0129864130248464, 0.0129930305528836, -0.0287910000217745, 0.0164571089044630
0.820164526972792, -0.0123337299283252, -0.0122068455744913, 0.0128862235583988, 0.0128935874246169, -0.0290999607821376, 0.0163453623729328
0.822174354363131, -0.0124648195324921, -0.0123455642194120, 0.0127873931267415, 0.0127943949939126, -0.0294116351587564, 0.0162338899434771
0.824175319665190, -0.0125803258714776, -0.0124842442621990, 0.0126895814404815, 0.0126954510511030, -0.0297260764349743, 0.0161226890812833
0.826167367838179, -0.0127024612642814, -0.0126228844469656, 0.0125916851583655, 0.0125967534031590, -0.0300433391515961, 0.0160117572713261
0.828150444086590, -0.0128471091491114, -0.0127614834540548, 0.0124929146795808, 0.0124982998736425, -0.0303634791458917, 0.0159010920181193
0.830124493861712, -0.0130080922168781, -0.0129000398659844, 0.0123935739846220, 0.0124000883028825, -0.0306865535920392, 0.0157906908454695
0.832089462863120, -0.0131630062343936, -0.0130385521476942, 0.0122947714492352, 0.0123021165479752, -0.0310126210430679, 0.0156805512962343
0.834045297040180, -0.0132951177817573, -0.0131770186599858, 0.0121973343548129, 0.0122043824823890, -0.0313417414743694, 0.0155706709320827
0.835991942593528, -0.0134099267030761, -0.0133154376922402, 0.0121009878720358, 0.0121068839953756, -0.0316739763288435, 0.0154610473332591
0.837929345976553, -0.0135300037717257, -0.0134538074811558, 0.0120046109628650, 0.0120096189915401, -0.0320093885637524, 0.0153516780983501
0.839857453896870, -0.0136729368431240, -0.0135921261957699, 0.0119073296089820, 0.0119125853907699, -0.0323480426993607, 0.0152425608440542
0.841776213317785, -0.0138339272067078, -0.0137303919023273, 0.0118093795233724, 0.0118157811284330, -0.0326900048694385, 0.0151336932049550
0.843685571459755, -0.0139902499741931, -0.0138686025427770, 0.0117118850443916, 0.0117192041554499, -0.0330353428737153, 0.0150250728332963
0.845585475801838, -0.0141234439222182, -0.0140067559475207, 0.0116157591681495, 0.0116228524379190, -0.0333841262323705, 0.0149166973987611
0.847475874083139, -0.0142375669742022, -0.0141448498692099, 0.0115207986087719, 0.0115267239564846, -0.0337364262426558, 0.0148085645882527
0.849356714304248, -0.0143554690809715, -0.0142828820032843, 0.0114258685529953, 0.0114308167059172, -0.0340923160377461, 0.0147006721056787
0.851227944728670, -0.0144964873358580, -0.0144208499737211, 0.0113300083321709, 0.0113351286951001, -0.0344518706479242, 0.0145930176717380
0.853089513884247, -0.0146573279606414, -0.0145587512968213, 0.0112333791193847, 0.0112396579472252, -0.0348151670642069, 0.0144855990237098
0.854941370564574, -0.0148150278896526, -0.0146965833578769, 0.0111371171201377, 0.0111444024998629, -0.0351822843045267, 0.0143784139152460
0.856783463830409, -0.0149493528485156, -0.0148343434231856, 0.0110422232794137, 0.0110493604046592, -0.0355533034825927, 0.0142714601161658
0.858615743011075, -0.0150627886740803, -0.0149720286749940, 0.0109485722962547, 0.0109545297267389, -0.0359283078795553, 0.0141647354122527
0.860438157705849, -0.0151783785363341, -0.0151096362339786, 0.0108550198352795, 0.0108599085442352, -0.0363073830186111, 0.0140582376050540
0.862250657785354, -0.0153172544431459, -0.0152471631458350, 0.0107605163071109, 0.0107654949482678, -0.0366906167426897, 0.0139519645116833
0.864053193392934, -0.0154777617216642, -0.0153846063439741, 0.0106651416843393, 0.0106712870432153, -0.0370780992953714, 0.0138459139646247
0.865845714946030, -0.0156367886194522, -0.0155219626242747, 0.0105700395933435, 0.0105772829468291, -0.0374699234051955, 0.0137400838115395
0.867628173137535, -0.0157722814439832, -0.0156592286563206, 0.0104763012203893, 0.0104834807899196, -0.0378661843735251, 0.0136344719150760
0.869400518937163, -0.0158850153123149, -0.0157964010195708, 0.0103838861157733, 0.0103898787157608, -0.0382669801661460, 0.0135290761526805
0.871162703592785, -0.0159981332769824, -0.0159334762279464, 0.0102916450392278, 0.0102964748796297, -0.0386724115087857, 0.0134238944164111
0.872914678631779, -0.0161346093562961, -0.0160704507173788, 0.0101984371375928, 0.0102032674487825, -0.0390825819867504, 0.0133189246127540
0.874656395862358, -0.0162945713314359, -0.0162073208074085, 0.0101042540727394, 0.0101102546027449, -0.0394975981488891, 0.0132141646624414
0.876387807374901, -0.0164548560490168, -0.0163440826739294, 0.0100102420639239, 0.0100174345334587, -0.0399175696161061, 0.0131096125002718
0.878108865543265, -0.0165915422864802, -0.0164807323596019, 0.00991758491446254, 0.00992480544497977, -0.0403426091946546, 0.0130052660749329
0.879819523026097, -0.0167035458497139, -0.0166172658113405, 0.00982633438430214, 0.00983236555288434, -0.0407728329944620, 0.0129011233488254
0.881519732768140, -0.0168140080843710, -0.0167536789071925, 0.00973534136046556, 0.00974011308380980, -0.0412083605527469, 0.0127971822978904
0.883209448001521, -0.0169477942334120, -0.0168899674449854, 0.00964337128057359, 0.00964804627541263, -0.0416493149632099, 0.0126934409114372
0.884888622247043, -0.0171069687267097, -0.0170261271028228, 0.00955031984266886, 0.00955616337664726, -0.0420958230110887, 0.0125898971919747
0.886557209315460, -0.0172684230755212, -0.0171621534097186, 0.00945733059369290, 0.00946446264796433, -0.0425480153143978, 0.0124865491550433
0.888215163308749, -0.0174063178943345, -0.0172980417551347, 0.00936568245995332, 0.00937294236106833, -0.0430060264716784, 0.0123833948290496
0.889862438621372, -0.0175175492602428, -0.0174337874278893, 0.00927552735698882, 0.00928160079829340, -0.0434699952166186, 0.0122804322551029
0.891498989941532, -0.0176251458658071, -0.0175693856455357, 0.00918572178913216, 0.00919043625207817, -0.0439400645799143, 0.0121776594868534
0.893124772252417, -0.0177559163804718, -0.0177048315442649, 0.00909493488940755, 0.00909944702494326, -0.0444163820587743, 0.0120750745903319
0.894739740833439, -0.0179140290219447, -0.0178401201382932, 0.00900295810279136, 0.00900863142984919, -0.0448990997944904, 0.0119726756437922
0.896343851261466, -0.0180765460584479, -0.0179752462882689, 0.00891092654344552, 0.00891798779041869, -0.0453883747585279, 0.0118704607375543
0.897937059412040, -0.0182156558200261, -0.0181102047098770, 0.00882021693424674, 0.00882751444066788, -0.0458843689476141, 0.0117684279738502
0.899519321460597, -0.0183260600568939, -0.0182449900142880, 0.00873108999327377, 0.00873720972439305, -0.0463872495883404, 0.0116665754666706
0.901090593883666, -0.0184305531005809, -0.0183795967402764, 0.00864241387116587, 0.00864707199468163, -0.0468971893518208, 0.0115649013416138
0.902650833460069, -0.0185579433210257, -0.0185140193455562, 0.00855275860220944, 0.00855709961388558, -0.0474143665789905, 0.0114634037357363
0.904199997272111, -0.0187146854603531, -0.0186482521650520, 0.00846180231182949, 0.00846729095396280, -0.0479389655171650, 0.0113620807974050
0.905738042706758, -0.0188781402564374, -0.0187822893769448, 0.00837066534277317, 0.00837764439673914, -0.0484711765685213, 0.0112609306861504
0.907264927456813, -0.0190184649348533, -0.0189161250102775, 0.00828082512636411, 0.00828815833370297, -0.0490111965512107, 0.0111599515725225
0.908780609522074, -0.0191279751534305, -0.0190497529870762, 0.00819266068650197, 0.00819883116539249, -0.0495592289738552, 0.0110591416379473
0.910285047210494, -0.0192290966103098, -0.0191831671574789, 0.00810505847065057, 0.00810966130085576, -0.0501154843242398, 0.0109584990745853
0.911778199139328, -0.0193526990826680, -0.0193163612927059, 0.00801648634885351, 0.00802064715760901, -0.0506801803730608, 0.0108580220851912
0.913260024236268, -0.0195077255496642, -0.0194493290422032, 0.00792649912429513, 0.00793178716202141, -0.0512535424936574, 0.0107577088829757
0.914730481740574, -0.0196719766047180, -0.0195820638971682, 0.00783619535848567, 0.00784307974962018, -0.0518358039987152, 0.0106575576914680
0.916189531204197, -0.0198135133266431, -0.0197145591970728, 0.00774715641242277, 0.00775452336489261, -0.0524272064950032, 0.0105575667443801
0.917637132492890, -0.0199220525263934, -0.0198468081736092, 0.00765989015681873, 0.00766611646066022, -0.0530280002572815, 0.0104577342854729
0.919073245787312, -0.0200195020969266, -0.0199788039891380, 0.00757330872600107, 0.00757785749752033, -0.0536384446225992, 0.0103580585684227
0.920497831584124, -0.0201388620810914, -0.0201105397315197, 0.00748577441052694, 0.00748974494378555, -0.0542588084062924, 0.0102585378566901
0.921910850697075, -0.0202917887259000, -0.0202420083701079, 0.00739670753440297, 0.00740177727587279, -0.0548893703410895, 0.0101591704233897
0.923312264258079, -0.0204566802121656, -0.0203732027165673, 0.00730717705443906, 0.00731395297865336, -0.0555304195408337, 0.0100599545511612
0.924702033718289, -0.0205994282739385, -0.0205041154302140, 0.00721887188422055, 0.00722627054530044, -0.0561822559904512, 0.00996088853204202
0.926080120849150, -0.0207069121951843, -0.0206347390639510, 0.00713244056897948, 0.00713872847665263, -0.0568451910639113, 0.00986197066734074
0.927446487743455, -0.0208003549344076, -0.0207650661063827, 0.00704682921233455, 0.00705132528060102, -0.0575195480720665, 0.00976319926751234
0.928801096816387, -0.0209149649995500, -0.0208950889787629, 0.00696029064568310, 0.00696405947200852, -0.0582056628423996, 0.00966457265203442
0.930143910806555, -0.0210653658927386, -0.0210247999898063, 0.00687209811845283, 0.00687692957315101, -0.0589038843328707, 0.00956608914928457
0.931474892777012, -0.0212307309792902, -0.0211541912935664, 0.00678328217425894, 0.00678993411413883, -0.0596145752822246, 0.00946774709641912
0.932794006116282, -0.0213746988186768, -0.0212832548934612, 0.00669564343172224, 0.00670307163278160, -0.0603381128993142, 0.00936954483925296
0.934101214539355, -0.0214810401127023, -0.0214119826903792, 0.00660998454508237, 0.00661634067391602, -0.0610748895941947, 0.00927148073214059
0.935396482088694, -0.0215701037450230, -0.0215403665288581, 0.00652529496054342, 0.00652973978876179, -0.0618253137539768, 0.00917355313785822
0.936679773135221, -0.0216793970472111, -0.0216683981964396, 0.00643971356781145, 0.00644326753485279, -0.0625898105666638, 0.00907576042748717
0.937951052379296, -0.0218268011309858, -0.0217960693772478, 0.00635235214599419, 0.00635692247651700, -0.0633688228964770, 0.00897810098029817
0.939210284851690, -0.0219924667036687, -0.0219233716066452, 0.00626419280355452, 0.00627070318532930, -0.0641628122144587, 0.00888057318363690
0.940457435914546, -0.0221376814817808, -0.0220502962737689, 0.00617715270591468, 0.00618460823998573, -0.0649722595884719, 0.00878317543281052
0.941692471262331, -0.0222427956197852, -0.0221768346719567, 0.00609220408061603, 0.00609863622562080, -0.0657976667370668, 0.00868590613097533
0.942915356922780, -0.0223270673258715, -0.0223029780494413, 0.00600839045284422, 0.00601278573314069, -0.0666395571520730, 0.00858876368902539
0.944126059257833, -0.0224304089420765, -0.0224287176117114, 0.00592373150670808, 0.00592705535913639, -0.0674984772952052, 0.00849174652548220
0.945324544964556, -0.0225742957875098, -0.0225540444734249, 0.00583716086658650, 0.00584144370637401, -0.0683749978744376, 0.00839485306638539
0.946510781076061, -0.0227400889888306, -0.0226789496090692, 0.00574960065335061, 0.00575594938428946, -0.0692697152064229, 0.00829808174518434
0.947684734962410, -0.0228866097085817, -0.0228034238555873, 0.00566309031570225, 0.00567057100890109, -0.0701832526717979, 0.00820143100263088
0.948846374331513, -0.0229904232134078, -0.0229274579621766, 0.00557878971485443, 0.00558530720212122, -0.0711162622708520, 0.00810489928667278
0.949995667230018, -0.0230694455301493, -0.0230510426506461, 0.00549580892200584, 0.00550015659104294, -0.0720694262877257, 0.00800848505234837
0.951132582044189, -0.0231661208690859, -0.0231741686143880, 0.00541204212724617, 0.00541511780781787, -0.0730434590720780, 0.00791218676168191
0.952257087500775, -0.0233059149717922, -0.0232968264770640, 0.00532622515952574, 0.00533018949016991, -0.0740391089480121, 0.00781600288357995
0.953369152667871, -0.0234716721443701, -0.0234190067316183, 0.00523920663076959, 0.00524537028195829, -0.0750571602609898, 0.00771993189372859
0.954468746955767, -0.0236196076496535, -0.0235406997426215, 0.00515315517984536, 0.00516065883313781, -0.0760984355745183, 0.00762397227449156
0.955555840117793, -0.0237220694860905, -0.0236618958079676, 0.00506943973491439, 0.00507605379905058, -0.0771637980295477, 0.00752812251480921
0.956630402251148, -0.0237953347289899, -0.0237825852086462, 0.00498725162490710, 0.00499155383964998, -0.0782541538808215, 0.00743238111009831
0.957692403797723, -0.0238845334710008, -0.0239027582202490, 0.00490435191235376, 0.00490715761934475, -0.0793704552258549, 0.00733674656215272
0.958741815544917, -0.0240195961399813, -0.0240224050727219, 0.00481925512221546, 0.00482286380754978, -0.0805137029438319, 0.00724121737904481
0.959778608626434, -0.0241851749987555, -0.0241415158889333, 0.00473272026106460, 0.00473867107932479, -0.0816849498635021, 0.00714579207502775
0.960802754523084, -0.0243347089431810, -0.0242600806711802, 0.00464705361488987, 0.00465457811537575, -0.0828853041811708, 0.00705046917043854
0.961814225063566, -0.0244358063079537, -0.0243780893590341, 0.00456385907153238, 0.00457058360131463, -0.0841159331521235, 0.00695524719160183
0.962812992425237, -0.0245027484646741, -0.0244955319041039, 0.00448242690791898, 0.00448668622681514, -0.0853780670813511, 0.00686012467073456
0.963799029134885, -0.0245835416077618, -0.0246123982892229, 0.00440037564432691, 0.00440288468542240, -0.0866730036422763, 0.00676510014585114
0.964772308069482, -0.0247131588704820, -0.0247286784768959, 0.00431596983823471, 0.00431917767514261, -0.0880021125553674, 0.00667017216066967
0.965732802456928, -0.0248784553431885, -0.0248443623428523, 0.00422985934034968, 0.00423556389916030, -0.0893668406621263, 0.00657533926451861
0.966680485876789, -0.0250298810694041, -0.0249594396647919, 0.00414449860476361, 0.00415204206588672, -0.0907687174339824, 0.00648060001224431
0.967615332261026, -0.0251296613156115, -0.0250739001810334, 0.00406175837096850, 0.00406861088819087, -0.0922093609602197, 0.00638595296411914
0.968537315894707, -0.0251896445335270, -0.0251877336637866, 0.00398104959314594, 0.00398526908248169, -0.0936904844642421, 0.00629139668575040
0.969446411416719, -0.0252609501978472, -0.0253009299365153, 0.00389983643946204, 0.00390201536847676, -0.0952139034033843, 0.00619692974798977
0.970342593820463, -0.0253843139888779, -0.0254134788202387, 0.00381609781713106, 0.00381884846982939, -0.0967815432141521, 0.00610255072684358
0.971225838454543, -0.0255492845559498, -0.0255253700655649, 0.00373035011341197, 0.00373576711493181, -0.0983954477724064, 0.00600825820338351
0.972096121023445, -0.0257030561098230, -0.0256365933439686, 0.00364520925791539, 0.00365277003701709, -0.100057788646682, 0.00591405076365814
0.972953417588202, -0.0258016610683732, -0.0257471383150089, 0.00356285299163089, 0.00356985597335818, -0.101770875232773, 0.00581992699860495
0.973797704567055, -0.0258539595249555, -0.0258569947106787, 0.00348284031456794, 0.00348702366426215, -0.103537165869078, 0.00572588550396302
0.974628958736102, -0.0259144893727683, -0.0259661523587802, 0.00340246597489013, 0.00340427185278185, -0.105359280045255, 0.00563192488018627
0.975447157229936, -0.0260306675732134, -0.0260746011255524, 0.00331937776761287, 0.00332159928537767, -0.107240011831735, 0.00553804373235734
0.976252277542274, -0.0261953619654706, -0.0261823308404358, 0.00323392757392299, 0.00323900471281788, -0.109182344674944, 0.00544424067010198
0.977044297526575, -0.0263521644318796, -0.0262893312786642, 0.00314890994029490, 0.00315648689034724, -0.111189467723065, 0.00535051430750402
0.977823195396652, -0.0264498710214883, -0.0263955922337639, 0.00306686143474553, 0.00307404457685577, -0.113264793870290, 0.00525686326302093
0.978588949727268, -0.0264936418242061, -0.0265011036063293, 0.00298752460123052, 0.00299167653377578, -0.115411979734387, 0.00516328615939984
0.979341539454727, -0.0265418292384115, -0.0266058554425077, 0.00290800518497594, 0.00290938152473096, -0.117634947813621, 0.00506978162359412
0.980080943877456, -0.0266497303401914, -0.0267098378552130, 0.00282556037842666, 0.00282715831624271, -0.119937911105569, 0.00497634828668057
0.980807142656567, -0.0268143567360002, -0.0268130409545500, 0.00274033663093295, 0.00274500567874816, -0.122325400512944, 0.00488298478377687
0.981520115816425, -0.0269752422912539, -0.0269154548312335, 0.00265532961354211, 0.00266292238684832, -0.124802295411645, 0.00478968975395982
0.982219843745193, -0.0270725550378936, -0.0270170696096772, 0.00257350356648597, 0.00258090721843717, -0.127373857815026, 0.00469646184018379
0.982906307195371, -0.0271067909539065, -0.0271178755489260, 0.00249483223079071, 0.00249895895347379, -0.130045770637881, 0.00460329968919993
0.983579487284328, -0.0271406396897645, -0.0272178630941794, 0.00241620636390106, 0.00241707637354567, -0.132824180645812, 0.00451020195147546
0.984239365494818, -0.0272388990321779, -0.0273170228236330, 0.00233441223081527, 0.00233525826261969, -0.135715746773252, 0.00441716728111388
0.984885923675493, -0.0274038560726558, -0.0274153453496838, 0.00224933481457023, 0.00225350340819685, -0.138727694609754, 0.00432419433577513
0.985519144041401, -0.0275703791285690, -0.0275128212832065, 0.00216420111507472, 0.00217181060165114, -0.141867877993171, 0.00423128177659662
0.986139009174474, -0.0276681008476277, -0.0276094413051311, 0.00208249768176974, 0.00209017863730315, -0.145144848815261, 0.00413842826811431
0.986745502024007, -0.0276915091587200, -0.0277051962795303, 0.00200449614733476, 0.00200860631103488, -0.148567936346227, 0.00404563247818453
0.987338605907130, -0.0277083436299164, -0.0278000772974775, 0.00192683701346064, 0.00192709241974764, -0.152147337627800, 0.00395289307790589
0.987918304509263, -0.0277951750083598, -0.0278940756072918, 0.00184572302680040, 0.00184563576217593, -0.155894220779604, 0.00386020874154183
0.988484581884568, -0.0279611869444891, -0.0279871825009336, 0.00176069738273292, 0.00176423514022832, -0.159820843423528, 0.00376757814644341
0.989037422456387, -0.0281357449112118, -0.0280793892749408, 0.00167525994510878, 0.00168288935945782, -0.163940688871741, 0.00367499997297250
0.989576811017668, -0.0282352110097958, -0.0281706873154863, 0.00159355518188505, 0.00160159722807495, -0.168268623266708, 0.00358247290442539
0.990102732731385, -0.0282460836028759, -0.0282610682347876, 0.00151625086556579, 0.00152035755535503, -0.172821077532780, 0.00348999562695659
0.990615173130947, -0.0282421432962774, -0.0283505239308362, 0.00143968813386333, 0.00143916915094169, -0.177616258833436, 0.00339756682950325
0.991114118120596, -0.0283150690883714, -0.0284390465131868, 0.00135932090607340, 0.00135803082571903, -0.182674397271405, 0.00330518520370955
0.991599553975792, -0.0284834020998582, -0.0285266281695014, 0.00127422862797563, 0.00127694139337719, -0.188018034880209, 0.00321284944385180
0.992071467343593, -0.0286698224752775, -0.0286132611111031, 0.00118824267628934, 0.00119589967104871, -0.193672365614235, 0.00312055824676350
0.992529845243023, -0.0287732925750938, -0.0286989376634668, 0.00110637016272650, 0.00111490447824129, -0.199665637155148, 0.00302831031176097
0.992974675065425, -0.0287692053820648, -0.0287836504248841, 0.00102982949697622, 0.00103395463496509, -0.206029628057022, 0.00293610434056912
0.993405944574813, -0.0287388000041269, -0.0288673923432080, 0.000954592239257672, 0.000953048960815700, -0.212800217242120, 0.00284393903724757
0.993823641908206, -0.0287940596716357, -0.0289501566343429, 0.000875105973065081, 0.000872186275909402, -0.220018067395827, 0.00275181310811704
0.994227755575953, -0.0289669100991590, -0.0290319366212634, 0.000789786838818588, 0.000791365402748851, -0.227729449753634, 0.00265972526168600
0.994618274462051, -0.0291716334554973, -0.0291127256574979, 0.000702882709299120, 0.000710585167096284, -0.235987245628173, 0.00256767420857757
0.994995187824451, -0.0292831197620508, -0.0291925172241795, 0.000620594208285143, 0.000629844396807668, -0.244852170497817, 0.00247565866145670
0.995358485295353, -0.0292603125938855, -0.0292713051201627, 0.000544955411561263, 0.000549141919567128, -0.254394280577250, 0.00238367733495755
0.995708156881489, -0.0291939795667279, -0.0293490835649516, 0.000471465833534155, 0.000468476561631949, -0.264694840964962, 0.00229172894561114
0.996044192964402, -0.0292251702100753, -0.0294258471094185, 0.000393132550492695, 0.000387847148817335, -0.275848660827618, 0.00219981221177322
0.996366584300707, -0.0294064970688935, -0.0295015904358934, 0.000307346627054548, 0.000307252508765363, -0.287967037762939, 0.00210792585355233
0.996675322022347, -0.0296413422383905, -0.0295763082472794, 0.000218896717457177, 0.000226691472159776, -0.301181505170639, 0.00201606859273808
0.996970397636837, -0.0297686870836340, -0.0296499953704115, 0.000135764009001894, 0.000146162871419514, -0.315648650300749, 0.00192423915272964
0.997251803027497, -0.0297206610950874, -0.0297226469920160, 6.13124236263011e-05, 6.56655378299211e-05, -0.331556377716456, 0.00183243625846439
0.997519530453676, -0.0296005241136002, -0.0297942588038360, -9.57698817046927e-06, -1.48017002683106e-05, -0.349132150692516, 0.00174065863634683
0.997773572550963, -0.0295949190392620, -0.0298648269046013, -8.61562923824934e-05, -9.52400164431804e-05, -0.368653979746519, 0.00164890501417750
0.998013922331392, -0.0297925542201670, -0.0299343475371492, -0.000172822543708978, -0.000175650583197389, -0.390465289475232, 0.00155717412108228
0.998240573183634, -0.0300826085303724, -0.0300028169115377, -0.000264081559371132, -0.000256034569976891, -0.414995360454614, 0.00146546468744163
0.998453518873176, -0.0302441141842276, -0.0300702313006543, -0.000348978594542307, -0.000336393144311789, -0.442787947899769, 0.00137377544482018
0.998652753542496, -0.0301580825065112, -0.0301365873346248, -0.000421613457210781, -0.000416727475162788, -0.474542165464924, 0.00128210512589626
0.998838271711221, -0.0299432712595279, -0.0302018822037308, -0.000487870432361673, -0.000497038734962650, -0.511172238489456, 0.00119045246439177
0.999010068276283, -0.0298688665007344, -0.0302661135254535, -0.000561089626272551, -0.000577328097314563, -0.553897133867010, 0.00109881619500192
0.999168138512051, -0.0301014752176167, -0.0303292789201252, -0.000649524903896659, -0.000657596730584021, -0.604379078934015, 0.00100719505332539
0.999312478070471, -0.0305165291274549, -0.0303913756095832, -0.000746994685252592, -0.000737845790622213, -0.664945191691375, 0.000915587775794307
0.999443082981175, -0.0307730151724131, -0.0304524003319105, -0.000836586019903752, -0.000818076415354589, -0.738956864507215, 0.000823993099604495
0.999559949651599, -0.0306208305624849, -0.0305123495334478, -0.000905890045522247, -0.000898289719724081, -0.831456185596668, 0.000732409762645764
0.999663074867079, -0.0301783043219945, -0.0305712194343259, -0.000960758655149412, -0.000978486784716636, -0.950366436055743, 0.000640836503432271
0.999752455790935, -0.0299037934378386, -0.0306290055052922, -0.00102389644923989, -0.00105866863293599, -1.10889308392902, 0.000549272061032972
0.999828089964557, -0.0302291945873560, -0.0306857012304335, -0.00111669415958554, -0.00113883618658358, -1.33080597115854, 0.000457715175002124
0.999889975307467, -0.0311284639218021, -0.0307412965005140, -0.00123784154259439, -0.00121899020899776, -1.66364478095598, 0.000366164585309855
0.999938110117376, -0.0319846887554136, -0.0307957761955832, -0.00135674182362928, -0.00129913123422666, -2.21833543991907, 0.000274619032272775
0.999972493070236, -0.0318647852736272, -0.0308491193152321, -0.00142713589657010, -0.00137925948986638, -3.32765572649725, 0.000183077256484634
0.999993123220269, -0.0296458595827287, -0.0309012986074387, -0.00139337836539364, -0.00145937482106812, -6.65549453025090, 9.15379987470057e-05
1, -2.48832456440604e-15, -0.0309522861627967, -1.23380972215912e-16, -0.00153947670278045, -285033897644528, 2.13741188191310e-18

==> table/naca0012.txt <==
1	0
0.999013364214136	0.000132913234316526
0.996057350657239	0.000551030781268291
0.991143625364345	0.00124263775681467
0.984291580564316	0.00220000448917173
0.975528258147577	0.00341260679229518
0.964888242944126	0.00486740045283440
0.952413526233010	0.00654914328291068
0.938153340021932	0.00844074462677300
0.922163962751008	0.0105236208522922
0.904508497187474	0.0127780355285117
0.885256621387895	0.0151834046876615
0.864484313710706	0.0177185506883144
0.842273552964344	0.0203618925307190
0.818711994874345	0.0230915657345706
0.793892626146237	0.0258854707149052
0.767913397489498	0.0287212545806326
0.740876837050858	0.0315762370120876
0.712889645782536	0.0344272959387937
0.684062276342339	0.0372507327641825
0.654508497187474	0.0400221395612759
0.624344943582427	0.0427162917680344
0.593690657292862	0.0453070893198616
0.562666616782152	0.0477675668571792
0.531395259764657	0.0500699897392036
0.500000000000000	0.0521860472913914
0.468604740235343	0.0540871483213000
0.437333383217848	0.0557448168431088
0.406309342707138	0.0571311785980800
0.375655056417573	0.0582195218187949
0.345491502812526	0.0589849092301996
0.315937723657661	0.0594048129505874
0.287110354217464	0.0594597401316124
0.259123162949142	0.0591338151548017
0.232086602510502	0.0584152841747221
0.206107373853764	0.0572969098392567
0.181288005125655	0.0557762280733114
0.157726447035656	0.0538556447071627
0.135515686289294	0.0515423571722465
0.114743378612105	0.0488480950831115
0.0954915028125263	0.0457886828044248
0.0778360372489926	0.0423834365456304
0.0618466599780682	0.0386544175925036
0.0475864737669903	0.0346255714459989
0.0351117570558743	0.0303217894099813
0.0244717418524232	0.0257679341395415
0.0157084194356845	0.0209878735180376
0.00885637463565564	0.0160035677792735
0.00394264934276112	0.0108342529673939
0.000986635785864221	0.00549575970266473
0	0
0.000986635785864221	-0.00549575970266473
0.00394264934276112	-0.0108342529673939
0.00885637463565564	-0.0160035677792735
0.0157084194356845	-0.0209878735180376
0.0244717418524232	-0.0257679341395415
0.0351117570558743	-0.0303217894099813
0.0475864737669903	-0.0346255714459989
0.0618466599780682	-0.0386544175925036
0.0778360372489926	-0.0423834365456304
0.0954915028125263	-0.0457886828044248
0.114743378612105	-0.0488480950831115
0.135515686289294	-0.0515423571722465
0.157726447035656	-0.0538556447071627
0.181288005125655	-0.0557762280733114
0.206107373853764	-0.0572969098392567
0.232086602510502	-0.0584152841747221
0.259123162949142	-0.0591338151548017
0.287110354217464	-0.0594597401316124
0.315937723657661	-0.0594048129505874
0.345491502812526	-0.0589849092301996
0.375655056417573	-0.0582195218187949
0.406309342707138	-0.0571311785980800
0.437333383217848	-0.0557448168431088
0.468604740235343	-0.0540871483213000
0.500000000000000	-0.0521860472913914
0.531395259764657	-0.0500699897392036
0.562666616782152	-0.0477675668571792
0.593690657292862	-0.0453070893198616
0.624344943582427	-0.0427162917680344
0.654508497187474	-0.0400221395612759
0.684062276342339	-0.0372507327641825
0.712889645782536	-0.0344272959387937
0.740876837050858	-0.0315762370120876
0.767913397489498	-0.0287212545806326
0.793892626146237	-0.0258854707149052
0.818711994874345	-0.0230915657345706
0.842273552964344	-0.0203618925307190
0.864484313710706	-0.0177185506883144
0.885256621387895	-0.0151834046876615
0.904508497187474	-0.0127780355285117
0.922163962751008	-0.0105236208522922
0.938153340021932	-0.00844074462677300
0.952413526233010	-0.00654914328291068
0.964888242944126	-0.00486740045283440
0.975528258147577	-0.00341260679229518
0.984291580564316	-0.00220000448917173
0.991143625364345	-0.00124263775681467
0.996057350657239	-0.000551030781268291
0.999013364214136	-0.000132913234316526
1	0

==> table/vorticity_example.txt <==
x, g100, g1000, g10m, g1000m
0.0104231889823323, -4.36738817927489, -4.37030850197255, -4.37008481935408, -4.36964506988645
0.0109625775436128, -4.26000529619585, -4.26207146859090, -4.26210556590730, -4.26167533713627
0.0115154181154316, -4.15852564476087, -4.15928889957200, -4.15942392634140, -4.15900430761663
0.0120816954907372, -4.06225136236048, -4.06170530195282, -4.06166148353409, -4.06125353809537
0.0126613940928705, -3.97044219682823, -3.96882713503563, -3.96847502792441, -3.96807979062184
0.0132544979759932, -3.88241925160157, -3.88006604359010, -3.87955255688852, -3.87917103168752
0.0138609908255263, -3.79766114101599, -3.79500628641087, -3.79460980751635, -3.79424296469202
0.0144808559585987, -3.71586542446244, -3.71353070805140, -3.71338724161864, -3.71303601492660
0.0151140763245066, -3.63695773427427, -3.63567861434860, -3.63564741561019, -3.63531269982554
0.0157606345051819, -3.56104531675472, -3.56137212234256, -3.56117267914081, -3.56085532808023
0.0164205127156721, -3.48832689232298, -3.49027694816413, -3.48976315550937, -3.48946398026627
0.0170936928046286, -3.41898269049409, -3.42193221616787, -3.42123496441101, -3.42095473142108
0.0177801562548067, -3.35307398491752, -3.35602039302033, -3.35541865375521, -3.35515808258147
0.0184798841835747, -3.29047895602531, -3.29251116306251, -3.29215781241056, -3.29191757352330
0.0191928573434331, -3.23088191828161, -3.23153668150689, -3.23130783997956, -3.23108855292569
0.0199190561225445, -3.17381851961686, -3.17311912598619, -3.17273485324762, -3.17253708533711
0.0206584605452727, -3.11876436716309, -3.11701653432834, -3.11631471191098, -3.11613897715889
0.0214110502727322, -3.06524276976124, -3.06283722806535, -3.06193214867359, -3.06177890660956
0.0221768046033481, -3.01292211040418, -3.01030994114497, -3.00947999089551, -3.00934964511361
0.0229557024734248, -2.96167618170100, -2.95944408348821, -2.95885846274346, -2.95875135945551
0.0237477224577260, -2.91159087561198, -2.91042219045362, -2.90997455829244, -2.90989098528118
0.0245528427700638, -2.86291519066066, -2.86332920112800, -2.86274147730071, -2.86268166341293
0.0253710412638979, -2.81596965369930, -2.81798337563485, -2.81707811646628, -2.81704223139289
0.0262022954329453, -2.77103684152464, -2.77403425181206, -2.77290860990101, -2.77289676385040
0.0270465824117985, -2.72826358181397, -2.73123133673447, -2.73016191335380, -2.73017415647509
0.0279038789765552, -2.68760127911989, -2.68959974875604, -2.68877142739804, -2.68880774920449
0.0287741615454568, -2.64880049427331, -2.64935009748717, -2.64867465538751, -2.64873498457770
0.0296574061795373, -2.61146119949018, -2.61061041719329, -2.60981289249340, -2.60989709732209
0.0305535885832814, -2.57512502546357, -2.57324259644170, -2.57213094257555, -2.57223883153023
0.0314626841052933, -2.53938441146285, -2.53692313821667, -2.53557686002301, -2.53570818240706
0.0323846677389742, -2.50397896464075, -2.50140902842165, -2.50010171403117, -2.50025616029393
0.0333195141232107, -2.46885278671998, -2.46672789300912, -2.46565937307235, -2.46583657512310
0.0342671975430721, -2.43415710531269, -2.43310565648089, -2.43220630756935, -2.43240583947339
0.0352276919305179, -2.40019738796942, -2.40070220831868, -2.39970140900278, -2.39992278822352
0.0362009708651147, -2.36733919466876, -2.36941397043997, -2.36810582387688, -2.36834851282908
0.0371870075747632, -2.33589824573557, -2.33893690983518, -2.33738280113882, -2.33764620864904
0.0381857749364343, -2.30604449694953, -2.30902830137831, -2.30749755179652, -2.30778103429487
0.0391972454769155, -2.27774624367481, -2.27971056114300, -2.27841711961188, -2.27871998227858
0.0402213913735662, -2.25076943665761, -2.25121703839550, -2.25011026186340, -2.25043176012874
0.0412581844550834, -2.22473241933969, -2.22373254953642, -2.22254733927505, -2.22288668084860
0.0423075962022768, -2.19920125096733, -2.19718282364191, -2.19570021429984, -2.19605656150359
0.0433695977488524, -2.17379974624291, -2.17127933285059, -2.16954215702783, -2.16991462902536
0.0444441598822073, -2.14830434065613, -2.14577571889270, -2.14404775806029, -2.14443543279011
0.0455312530442333, -2.12269798036679, -2.12068444320024, -2.11919284775605, -2.11959476377900
0.0466308473321295, -2.09716833504987, -2.09624103191752, -2.09495442131333, -2.09536957997303
0.0477429124992250, -2.07205073560019, -2.07265062924230, -2.07131056920148, -2.07173793728572
0.0488674179558110, -2.04773124979150, -2.04986514352727, -2.04824041250271, -2.04867892519098
0.0500043327699821, -2.02453615211116, -2.02760955232559, -2.02572404276489, -2.02617260645056
0.0511536256684875, -2.00263777024619, -2.00563179555839, -2.00374246600326, -2.00419996078342
0.0523152650375905, -1.98200228011059, -1.98393134529623, -1.98227755052148, -1.98274283255091
0.0534892189239390, -1.96239366187687, -1.96274216912185, -1.96131197825260, -1.96178388236100
0.0546754550354438, -1.94343279724045, -1.94228645316885, -1.94082919934667, -1.94130654211981
0.0558739407421671, -1.92469571430057, -1.92254033781845, -1.92081338975597, -1.92129497287686
0.0570846430772200, -1.90582433702158, -1.90324143601518, -1.90124941159049, -1.90173402502687
0.0583075287376695, -1.88661966814031, -1.88413102351720, -1.88212277603573, -1.88260920085231
0.0595425640854542, -1.86709206742829, -1.86519358734245, -1.86341960864272, -1.86390661962128
0.0607897151483099, -1.84745490654935, -1.84665870950940, -1.84512661681597, -1.84561298528303
0.0620489476207041, -1.82806324117922, -1.82876309755854, -1.82723105933982, -1.82771555641538
0.0633202268647793, -1.80931407485294, -1.81150585666860, -1.80972071779653, -1.81020211787232
0.0646035179113062, -1.79153524161554, -1.79463703750890, -1.79258386974168, -1.79306095377361
0.0658987854606454, -1.77489306182464, -1.77789098085519, -1.77580926351304, -1.77628082189268
0.0672059938837185, -1.75934386845321, -1.76123585840351, -1.75938609455916, -1.75985092973433
0.0685251072229876, -1.74464262210197, -1.74489461068268, -1.74330398318280, -1.74376091242768
0.0698560891934455, -1.73040634801324, -1.72911640303809, -1.72755295360258, -1.72800081216441
0.0711989031836127, -1.71621523751591, -1.71392243294254, -1.71212341424373, -1.71256105868730
0.0725535122565453, -1.70172400387037, -1.69907539973369, -1.69700613917551, -1.69743245051032
0.0739198791508501, -1.68675325895938, -1.68430288932789, -1.68219225061935, -1.68260613696097
0.0752979662817108, -1.67133605997435, -1.66955587669659, -1.66767320245735, -1.66807360138061
0.0766877357419205, -1.65570691429816, -1.65504878067556, -1.65344076467587, -1.65382664566118
0.0780891493029254, -1.64023613962731, -1.64104143791836, -1.63948700868408, -1.63985737589780
0.0795021684158763, -1.62532732146974, -1.62757649156410, -1.62580429345141, -1.62615818869568
0.0809267542126881, -1.61130565911787, -1.61442975080529, -1.61238525241205, -1.61272175782968
0.0823628675071101, -1.59832750799020, -1.60132253259224, -1.59922278108836, -1.59954102136209
0.0838104687958030, -1.58633571602373, -1.58818805265853, -1.58631002538833, -1.58660916957998
0.0852695182594260, -1.57507295269491, -1.57523058711040, -1.57364037053556, -1.57391963396722
0.0867399757637320, -1.56414949807186, -1.56271902661094, -1.56120743059293, -1.56146607702568
0.0882218008606716, -1.55314716289199, -1.55071693596384, -1.54900503854402, -1.54924238250437
0.0897149527895055, -1.54173116868816, -1.53901384696977, -1.53702723689847, -1.53724264574004
0.0912193904779262, -1.52973961007286, -1.52732550836321, -1.52526826879007, -1.52546116421847
0.0927350725431871, -1.51722616098846, -1.51556705251959, -1.51372256953833, -1.51389242873251
0.0942619572932416, -1.50444434615890, -1.50393117977094, -1.50238475864608, -1.50253111537947
0.0958000027278891, -1.49177755096738, -1.49269432051600, -1.49124963220772, -1.49137207823946
0.0973491665399310, -1.47963368778112, -1.48194049489988, -1.48031215570411, -1.48041034230617
0.0989094061163341, -1.46833306815864, -1.47147365797552, -1.46956745716187, -1.46964109637238
0.100480678539403, -1.45801992414332, -1.46100484685889, -1.45901082065613, -1.45905968597583
0.102062940587960, -1.44862165056911, -1.45043097355082, -1.44863768013707, -1.44866160679057
0.103656148738534, -1.43986692020436, -1.43993187333703, -1.43844361356201, -1.43844249872781
0.105260259166561, -1.43135785226291, -1.42979006393165, -1.42842433731569, -1.42839814061036
0.106875227747583, -1.42267672461082, -1.42010957033983, -1.41857570090264, -1.41852444500116
0.108501010058468, -1.41349830282841, -1.41070951689439, -1.40889368189641, -1.40881745288251
0.110137561378628, -1.40367728208810, -1.40129720185562, -1.39937438113139, -1.39927332828453
0.111784836691251, -1.39328704291413, -1.39175133337263, -1.39001401812385, -1.38988835325210
0.113442790684540, -1.38259910312966, -1.38223770842228, -1.38080892670946, -1.38065892343343
0.115111377752957, -1.37200873744189, -1.37304351570131, -1.37175555088550, -1.37158154417333
0.116790551998479, -1.36192686870528, -1.36429232295363, -1.36285044084657, -1.36265282669857
0.118480267231860, -1.35266753403658, -1.35581918589595, -1.35409024920317, -1.35386948408434
0.120180476973903, -1.34436148602253, -1.34732872516694, -1.34547172737328, -1.34522832708982
0.121891134456735, -1.33691944793977, -1.33868159256758, -1.33699172213763, -1.33672626025472
0.123612192625099, -1.33005509896398, -1.33002847205639, -1.32864717234957, -1.32836027855569
0.125343604137642, -1.32336165978250, -1.32165982706553, -1.32043510579156, -1.32012746452386
0.127085321368222, -1.31642137711742, -1.31371827600329, -1.31235263617004, -1.31202498541653
0.128837296407215, -1.30891822847906, -1.30605556324918, -1.30439696024151, -1.30405009012247
0.130599481062837, -1.30072323526092, -1.29837476145807, -1.29656535506264, -1.29620010587731
0.132371826862465, -1.29192915237226, -1.29051872897506, -1.28885517535776, -1.28847243518107
0.134154285053971, -1.28282500792891, -1.28262204970099, -1.28126385099759, -1.28086455323143
0.135946806607066, -1.27381728711298, -1.27497707597123, -1.27378888458309, -1.27337400579113
0.137749342214646, -1.26531906242309, -1.26774494253011, -1.26642784912890, -1.26599840708740
0.139561842294151, -1.25763712374595, -1.26079481949862, -1.25917838584111, -1.25873543741290
0.141384256988926, -1.25088776714609, -1.25382941446854, -1.25203820198419, -1.25158284049158
0.143216536169591, -1.24496417971779, -1.24667415951656, -1.24500506883244, -1.24453842100045
0.145058629435426, -1.23956438934619, -1.23944663249738, -1.23807681970146, -1.23760004257455
0.146910486115753, -1.23427231396603, -1.23243969373830, -1.23125134805525, -1.23076562623024
0.148772055271330, -1.22867000376211, -1.22583240948326, -1.22452660568507, -1.22403314880923
0.150643285695752, -1.22245064868677, -1.21951208081390, -1.21790060095618, -1.21740064110250
0.152524125916861, -1.21550165000524, -1.21318227460774, -1.21137139711880, -1.21086618570356
0.154414524198162, -1.20793512047480, -1.20665145998652, -1.20493711067996, -1.20442791498006
0.156314428540245, -1.20005741034368, -1.20001938001418, -1.19859590983298, -1.19808400950369
0.158223786682215, -1.19228580296419, -1.19357802436814, -1.19234601294149, -1.19183269689012
0.160142546103130, -1.18503489476653, -1.18752374998061, -1.18618568707520, -1.18567225065617
0.162070654023447, -1.17860346097290, -1.18176265314002, -1.18011324659456, -1.17960098874235
0.164008057406473, -1.17309254605776, -1.17600041612788, -1.17412705178188, -1.17361727173609
0.165954702959820, -1.16837710467523, -1.17002909829242, -1.16822550751635, -1.16771950118138
0.167910537136880, -1.16413902107968, -1.16392985446315, -1.16240706199078, -1.16190611832732
0.169875506138288, -1.15995267738980, -1.15799242659088, -1.15667020546780, -1.15617560328347
0.171849555913410, -1.15539994357412, -1.15242976201158, -1.15101346907352, -1.15052647419428
0.173832632161821, -1.15018341427844, -1.14716736817793, -1.14543542362679, -1.14495728606977
0.175824680334810, -1.14420712045304, -1.14191432249791, -1.13993467850212, -1.13946662929293
0.177825645636869, -1.13760270764441, -1.13644691261174, -1.13450988052476, -1.13405312818572
0.179835473027208, -1.13069383678820, -1.13082702626362, -1.12915971289606, -1.12871543999797
0.181854107221266, -1.12390833083839, -1.12534078281189, -1.12388289414800, -1.12345225430378
0.183881492692231, -1.11766181121110, -1.12021695817106, -1.11867817712504, -1.11826229242229
0.185917573672572, -1.11224437231348, -1.11540103261482, -1.11354434799245, -1.11314430648982
0.187962294155566, -1.10774109450420, -1.11060677487487, -1.10848022526948, -1.10809707818814
0.190015597896844, -1.10400807788099, -1.10559541967647, -1.10348465888650, -1.10311941750633
0.192077428415935, -1.10071064774546, -1.10040898353217, -1.09855652926495, -1.09821016191211
0.194147728997823, -1.09741350648149, -1.09532859217176, -1.09369474641910, -1.09336817593339
0.196226442694502, -1.09369846618654, -1.09059802572438, -1.08889824907874, -1.08859235077280
0.198313512326549, -1.08927784031928, -1.08618323960400, -1.08416600383192, -1.08388160357150
0.200408880484690, -1.08407267046710, -1.08180400014278, -1.07949700428700, -1.07923487631106
0.202512489531384, -1.07823443995827, -1.07720728504095, -1.07489027025324, -1.07465113472598
0.204624281602407, -1.07210422659775, -1.07241471078179, -1.07034484693929, -1.07012936761371
0.206744198608444, -1.06612023037057, -1.06770104456857, -1.06585980416901, -1.06566858655957
0.208872182236685, -1.06069866861558, -1.06332418365264, -1.06143423561393, -1.06126782570523
0.211008173952432, -1.05612033411661, -1.05927099728152, -1.05706725804212, -1.05692614116660
0.213152115000706, -1.05245365875216, -1.05526855987374, -1.05275801058268, -1.05264261007391
0.215303946407866, -1.04953528821638, -1.05105046179820, -1.04850565400568, -1.04841632960063
0.217463608983229, -1.04701360217910, -1.04661746704531, -1.04430937001714, -1.04424641637905
0.219631043320701, -1.04444352435984, -1.04223662833562, -1.04016836056865, -1.04013200633661
0.221806189800408, -1.04140699763925, -1.03817901066721, -1.03608184718141, -1.03607225458801
0.223988988590335, -1.03762645461181, -1.03445276848042, -1.03204907028439, -1.03206633497875
0.226179379647978, -1.03304042703709, -1.03079359347599, -1.02806928856650, -1.02811343923631
0.228377302721989, -1.02782064034003, -1.02692262909074, -1.02414177834239, -1.02421277608951
0.230582697353837, -1.02232578278575, -1.02281941186703, -1.02026583293196, -1.02036357076421
0.232795502879469, -1.01700433409323, -1.01874193619438, -1.01644076205324, -1.01656506490650
0.235015658430980, -1.01227271664613, -1.01497342411865, -1.01266589122868, -1.01281651657499
0.237243102938289, -1.00840181367304, -1.01154361607269, -1.00894056120466, -1.00911719988818
0.239477775130813, -1.00544271994555, -1.00819812373579, -1.00526412738427, -1.00546640426613
0.241719613539159, -1.00321201798946, -1.00464665171923, -1.00163595927326, -1.00186343362027
0.243968556496811, -1.00134075510047, -1.00084721293577, -0.998055439939030, -0.998307605909592
0.246224542141829, -0.999373997107765, -0.997047415127788, -0.994521965482945, -0.994798253131522
0.248487508418546, -0.996894051129449, -0.993541566739407, -0.991034944525622, -0.991334721396320
0.250757393079280, -0.993633937335592, -0.990381221618728, -0.987593797705476, -0.987916370661282
0.253034133686044, -0.989550240109346, -0.987323202634714, -0.984197957190419, -0.984542574047071
0.255317667612263, -0.984835415951727, -0.984066848422563, -0.980846866202791, -0.981212717082546
0.257607932044497, -0.979866029478848, -0.980548432154403, -0.977539978557556, -0.977926197306129
0.259904863984172, -0.975100791428066, -0.977003865745069, -0.974276758213818, -0.974682424309257
0.262208400249306, -0.970955957762820, -0.973737415161840, -0.971056678839692, -0.971480819878727
0.264518477476253, -0.967691886520200, -0.970822599244573, -0.967879223390609, -0.968320817804615
0.266835032121445, -0.965341621066586, -0.968028726957378, -0.964743883701089, -0.965201863258974
0.269158000463138, -0.963701042266378, -0.965045905582624, -0.961650160090054, -0.962123412083645
0.271487318603165, -0.962383459515244, -0.961788533773217, -0.958597560979714, -0.959084930424681
0.273822922468695, -0.960924005743982, -0.958479541308163, -0.955585602528101, -0.956085894816487
0.276164747813995, -0.958905618781466, -0.955431966606248, -0.952613808275281, -0.953125792380797
0.278512730222196, -0.956072434496272, -0.952741367065023, -0.949681708803279, -0.950204120698078
0.280866805107068, -0.952399729060058, -0.950190791675571, -0.946788841409779, -0.947320387238969
0.283226907714791, -0.948101258121650, -0.947462309748679, -0.943934749795591, -0.944474108685712
0.285592973125744, -0.943571794226143, -0.944448393164784, -0.941118983765931, -0.941664810590055
0.287964936256284, -0.939280270045537, -0.941357729949370, -0.938341098945505, -0.938892027488504
0.290342731860538, -0.935642411214388, -0.938510891979800, -0.935600656507406, -0.936155303148975
0.292726294532200, -0.932907412800358, -0.936025468891735, -0.932897222915809, -0.933454190497518
0.295115558706328, -0.931089510925284, -0.933699478116556, -0.930230369682433, -0.930788251095052
0.297510458661149, -0.929963200947485, -0.931208200061869, -0.927599673136737, -0.928157054484968
0.299910928519865, -0.929123616436165, -0.928422211211577, -0.925004714209806, -0.925560177866915
0.302316902252465, -0.928095876386876, -0.925534728768923, -0.922445078231842, -0.922997206235472
0.304728313677545, -0.926463842537951, -0.922872567663046, -0.919920354743206, -0.920467732667215
0.307145096464123, -0.923983351541370, -0.920575261937471, -0.917430137318892, -0.917971358296392
0.309567184133468, -0.920649086816580, -0.918456995923924, -0.914974023406342, -0.915507691831053
0.311994510060926, -0.916696750364040, -0.916187562740504, -0.912551614176464, -0.913076348921030
0.314427007477754, -0.912539718486300, -0.913615759456025, -0.910162514387707, -0.910676951841406
0.316864609472957, -0.908657171914970, -0.910918137814382, -0.907806332263055, -0.908309129648338
0.319307248995126, -0.905463941526918, -0.908426416671961, -0.905482679379737, -0.905972518500708
0.321754858854286, -0.903197388145715, -0.906301903758693, -0.903191170571482, -0.903666761679565
0.324207371723742, -0.901852129974707, -0.904376114488157, -0.900931423843097, -0.901391509139147
0.326664720141929, -0.901180534401804, -0.902314705626601, -0.898703060297145, -0.899146416890598
0.329126836514274, -0.900759077670642, -0.899944896269226, -0.896505704072485, -0.896931146690122
0.331593653115047, -0.900102770314820, -0.897425416364615, -0.894338982294408, -0.894745366206758
0.334065102089232, -0.898796714864287, -0.895091503729901, -0.892202525036094, -0.892588749373721
0.336541115454388, -0.896609091760970, -0.893125985009662, -0.890095965291093, -0.890460976447576
0.339021625102520, -0.893554786924645, -0.891378832377175, -0.888018938956535, -0.888361733590494
0.341506562801955, -0.889892178940324, -0.889512963209031, -0.885971084826724, -0.886290712266098
0.343995860199215, -0.886053709982523, -0.887334306233681, -0.883952044596790, -0.884247608928231
0.346489448820902, -0.882528868579356, -0.884982655422555, -0.881961462876038, -0.882232125196342
0.348987260075577, -0.879731219881117, -0.882795339767929, -0.879998987210625, -0.880243968232564
0.351489225255647, -0.877885575680909, -0.880976365074746, -0.878064268115177, -0.878282850837279
0.353995275539260, -0.876966058307567, -0.879395243331924, -0.876156959112959, -0.876348491059855
0.356505341992193, -0.876702093516973, -0.877713592139335, -0.874276716784166, -0.874440611603684
0.359019355569748, -0.876650964884154, -0.875716424197661, -0.872423200821941, -0.872558939512189
0.361537247118656, -0.876317460411749, -0.873523529274179, -0.870596074095655, -0.870703206348214
0.364058947378974, -0.875288263007374, -0.871472860089333, -0.868795002721032, -0.868873148593504
0.366584386985993, -0.873344601458242, -0.869789176131315, -0.867019656136635, -0.867068507778036
0.369113496472146, -0.870522445766683, -0.868362565619766, -0.865269707186276, -0.865289030117054
0.371646206268917, -0.867103671306646, -0.866854825191374, -0.863544832206851, -0.863534465923055
0.374182446708757, -0.863540319219506, -0.865030513001247, -0.861844711121143, -0.861804569286230
0.376722148026998, -0.860332279535135, -0.862988396096096, -0.860169027535084, -0.860099098254749
0.379265240363774, -0.857891469242070, -0.861065547091042, -0.858517468839000, -0.858417815253819
0.381811653765941, -0.856429383083654, -0.859506967427527, -0.856889726312323, -0.856760487246628
0.384361318189004, -0.855898689586091, -0.858224307415481, -0.855285495231295, -0.855126885395988
0.386914163499040, -0.856004975061484, -0.856881057226967, -0.853704474979122, -0.853516784481422
0.389470119474629, -0.856285730888755, -0.855221869348718, -0.852146369158110, -0.851929962571688
0.392029115808787, -0.856235383468288, -0.853323522973046, -0.850610885703247, -0.850366201203295
0.394591082110896, -0.855442558823891, -0.851520673760952, -0.849097736996737, -0.848825285816741
0.397155947908646, -0.853702306022445, -0.850077966769030, -0.847606639982982, -0.847307005947327
0.399723642649967, -0.851072656289301, -0.848929545904569, -0.846137316283495, -0.845811154910114
0.402294095704975, -0.847859901646220, -0.847742141488079, -0.844689492311265, -0.844337529220676
0.404867236367912, -0.844536293280987, -0.846241136726472, -0.843262899384052, -0.842885928257691
0.407442993859092, -0.841612252245776, -0.844480414807176, -0.841857273836151, -0.841456154437326
0.410021297326848, -0.839497649022323, -0.842790648025846, -0.840472357128117, -0.840048013664573
0.412602075849478, -0.838389829875343, -0.841455439931393, -0.839107895953986, -0.838661315552485
0.415185258437202, -0.838218957863310, -0.840432301486657, -0.837763642345525, -0.837295873129539
0.417770774034109, -0.838665783734465, -0.839392778266929, -0.836439353773053, -0.835951502262976
0.420358551520113, -0.839247331815828, -0.838043708057645, -0.835134793242381, -0.834628021309808
0.422948519712912, -0.839447497403530, -0.836415230389494, -0.833849729387437, -0.833325251284997
0.425540607369943, -0.838857237055876, -0.834832441739420, -0.832583936558167, -0.832043016326024
0.428134743190342, -0.837286267315994, -0.833597132238727, -0.831337194903272, -0.830781143939342
0.430730855816906, -0.834815765238633, -0.832690991740271, -0.830109290447426, -0.829539464729443
0.433328873838057, -0.831777471458460, -0.831791981017969, -0.828900015162557, -0.828317811823949
0.435928725789805, -0.828664545550826, -0.830589203587366, -0.827709167032862, -0.827116020511597
0.438530340157712, -0.825998108073564, -0.829088271582386, -0.826536550113176, -0.825933928402400
0.441133645378862, -0.824185564398644, -0.827607090739651, -0.825381974580405, -0.824771375903819
0.443738569843830, -0.823409206270060, -0.826464779222069, -0.824245256777678, -0.823628206493544
0.446345041898647, -0.823575530348330, -0.825667952527382, -0.823126219250948, -0.822504266469725
0.448952989846779, -0.824339341327581, -0.824902607727474, -0.822024690777772, -0.821399404377155
0.451562341951089, -0.825196433761257, -0.823841012206917, -0.820940506388010, -0.820313470630946
0.454173026435820, -0.825619966125896, -0.822463534187753, -0.819873507376228, -0.819246317666947
0.456784971488562, -0.825203640085546, -0.821079254883830, -0.818823541305580, -0.818197800428069
0.459398105262233, -0.823772772158482, -0.820023675592223, -0.817790462003018, -0.817167776662610
0.462012355877052, -0.821432892150858, -0.819329015792097, -0.816774129545627, -0.816156106695406
0.464627651422514, -0.818542348901074, -0.818690947413566, -0.815774410237984, -0.815162652854603
0.467243919959376, -0.815616007724755, -0.817765886396806, -0.814791176580406, -0.814187279079922
0.469861089521627, -0.813185900569519, -0.816508310964033, -0.813824307228009, -0.813229851061726
0.472479088118473, -0.811656524306721, -0.815216828782169, -0.812873686940495, -0.812290236736170
0.475097843736314, -0.811194122744066, -0.814242293461627, -0.811939206522651, -0.811368306608419
0.477717284340730, -0.811680237961991, -0.813643135166365, -0.811020762755523, -0.810463933544593
0.480337337878455, -0.812742485049589, -0.813126353019400, -0.810118258318270, -0.809576992198811
0.482957932279366, -0.813854563664283, -0.812333582207787, -0.809231601700758, -0.808707358605059
0.485578995458460, -0.814478647040428, -0.811192838389168, -0.808360707106913, -0.807854910303475
0.488200455317841, -0.814211627044255, -0.809990595044595, -0.807505494348945, -0.807019526843062
0.490822239748701, -0.812895450413700, -0.809091941890477, -0.806665888732535, -0.806201090129265
0.493444276633303, -0.810661347177131, -0.808582051752654, -0.805841820933110, -0.805399484236654
0.496066493846968, -0.807895580663569, -0.808180913383407, -0.805033226863379, -0.804614594836014
0.498688819260055, -0.805135632869919, -0.807516537272658, -0.804240047532288, -0.803846308768983
0.501311180739945, -0.802924708230320, -0.806489980453710, -0.803462228895605, -0.803094514160266
0.503933506153032, -0.801663921966073, -0.805373913580728, -0.802699721698354, -0.802359100926762
0.506555723366697, -0.801502374262143, -0.804546461522910, -0.801952481309354, -0.801639961149135
0.509177760251299, -0.802295215948176, -0.804119994051500, -0.801220467548116, -0.800936988905329
0.511799544682159, -0.803641473751107, -0.803829158445213, -0.800503644504403, -0.800250079697629
0.514421004541540, -0.804991767710060, -0.803289581189514, -0.799801980350746, -0.799579130009246
0.517042067720634, -0.805796987136325, -0.802374944003294, -0.799115447148269, -0.798924037401118
0.519662662121545, -0.805657694049025, -0.801342441641631, -0.798444020646146, -0.798284701026434
0.522282715659270, -0.804433608680980, -0.800581949147681, -0.797787680075080, -0.797661022025823
0.524902156263686, -0.802283171612774, -0.800233406979027, -0.797146407935173, -0.797052903381955
0.527520911881527, -0.799622037016609, -0.800047792707573, -0.796520189778607, -0.796460249346661
0.530138910478373, -0.797011346084184, -0.799629673353786, -0.795909013987535, -0.795882964978735
0.532756080040624, -0.795005793458085, -0.798825020749402, -0.795312871547623, -0.795320956224075
0.535372348577486, -0.794002604166709, -0.797873879766598, -0.794731755817703, -0.794774130434584
0.537987644122949, -0.794132519129182, -0.797176507393399, -0.794165662295971, -0.794242396786678
0.540601894737767, -0.795222687340384, -0.796900705240518, -0.793614588383226, -0.793725666157296
0.543215028511438, -0.796841966601460, -0.796815452294704, -0.793078533143614, -0.793223850551147
0.545826973564180, -0.798416772338692, -0.796515663673743, -0.792557497063390, -0.792736862619106
0.548437658048911, -0.799386351985084, -0.795819351517685, -0.792051481808171, -0.792264615720506
0.551047010153221, -0.799355457906895, -0.794947739375349, -0.791560489979217, -0.791807024445357
0.553654958101352, -0.798202858854184, -0.794310015514722, -0.791084524869233, -0.791364005056051
0.556261430156170, -0.796115906452123, -0.794102047272135, -0.790623590218221, -0.790935475385124
0.558866354621138, -0.793541320788888, -0.794112482087934, -0.790177689969900, -0.790521354262803
0.561469659842288, -0.791065098497407, -0.793928072905760, -0.789746828029227, -0.790121561015400
0.564071274210195, -0.789253808101434, -0.793338709672217, -0.789331008021534, -0.789736015508564
0.566671126161943, -0.788500233931883, -0.792545129069831, -0.788930233053812, -0.789364638671968
0.569269144183094, -0.788915400747437, -0.791963918368642, -0.788544505478672, -0.789007352964088
0.571865256809658, -0.790296640409634, -0.791819126803537, -0.788173826661499, -0.788664082292162
0.574459392630057, -0.792180847106781, -0.791920729899068, -0.787818196751315, -0.788334751440327
0.577051480287088, -0.793968941234077, -0.791848889481784, -0.787477614455867, -0.788019285547399
0.579641448479887, -0.795088100162183, -0.791365300540069, -0.787152076821454, -0.787717610129952
0.582229225965891, -0.795147833694529, -0.790648556477110, -0.786841579017974, -0.787429651608511
0.584814741562798, -0.794047388860389, -0.790121030470228, -0.786546114129693, -0.787155337795297
0.587397924150522, -0.792004952555905, -0.790034979000437, -0.786265672952221, -0.786894597836953
0.589978702673152, -0.789500219884620, -0.790223354699412, -0.786000243796138, -0.786647361643573
0.592557006140908, -0.787145420313885, -0.790261379862346, -0.785749812297758, -0.786413559345411
0.595132763632088, -0.785519457577726, -0.789882573839803, -0.785514361237444, -0.786193121294713
0.597705904295025, -0.785010075029447, -0.789241742583172, -0.785293870365920, -0.785985978592481
0.600276357350033, -0.785707057161418, -0.788765352011906, -0.785088316238973, -0.785792063599112
0.602844052091354, -0.787375860951763, -0.788733798050283, -0.784897672060957, -0.785611309900469
0.605408917889104, -0.789519368458886, -0.789004645809250, -0.784721907537460, -0.785443651738143
0.607970884191213, -0.791511518226240, -0.789149909442047, -0.784560988737489, -0.785289023444565
0.610529880525371, -0.792766905603278, -0.788875046343029, -0.784414877965520, -0.785147359422372
0.613085836500960, -0.792900419971671, -0.788309446015883, -0.784283533643713, -0.785018594670873
0.615638681810996, -0.791833399505959, -0.787881894534501, -0.784166910204601, -0.784902665319603
0.618188346234059, -0.789817055851859, -0.787900764051174, -0.784064957994500, -0.784799508618417
0.620734759636226, -0.787366246027118, -0.788249851004648, -0.783977623187906, -0.784709062369436
0.623277851973002, -0.785121024987817, -0.788499771996600, -0.783904847713091, -0.784631264340054
0.625817553291243, -0.783673185402274, -0.788328132716646, -0.783846569189094, -0.784566052218648
0.628353793731083, -0.783404770161571, -0.787837295148206, -0.783802720874275, -0.784513364139799
0.630886503527854, -0.784382600200896, -0.787456514017237, -0.783773231626586, -0.784473139240785
0.633415613014007, -0.786337910727913, -0.787521876864390, -0.783758025875665, -0.784445317676410
0.635941052621026, -0.788737220066487, -0.787945011120419, -0.783757023606851, -0.784429840053079
0.638462752881344, -0.790925763153068, -0.788297025184430, -0.783770140357170, -0.784426646819179
0.640980644430252, -0.792304940648389, -0.788227982030881, -0.783797287223347, -0.784435678195974
0.643494658007807, -0.792495708760657, -0.787811625499860, -0.783838370881829, -0.784456874700669
0.646004724460740, -0.791443328058503, -0.787475748860534, -0.783893293620806, -0.784490177725877
0.648510774744353, -0.789434541451965, -0.787583794396637, -0.783961953384177, -0.784535529579953
0.651012739924423, -0.787021887305687, -0.788076798580095, -0.784044243827389, -0.784592872923671
0.653510551179098, -0.784875096784292, -0.788528329495363, -0.784140054385017, -0.784662150137505
0.656004139800785, -0.783599516285539, -0.788561317290013, -0.784249270349981, -0.784743303226466
0.658493437198045, -0.783570758012515, -0.788219319768226, -0.784371772964200, -0.784836274340052
0.660978374897480, -0.784830717043632, -0.787926660101397, -0.784507439520513, -0.784941006374744
0.663458884545612, -0.787073712404036, -0.788073672688526, -0.784656143475636, -0.785057443040602
0.665934897910768, -0.789727182209814, -0.788632357319254, -0.784817754573896, -0.785185528301096
0.668406346884953, -0.792105652620527, -0.789180788256145, -0.784992138981482, -0.785325205716772
0.670873163485726, -0.793596594774037, -0.789315275770947, -0.785179159430894, -0.785476418322722
0.673335279858071, -0.793827796510755, -0.789047648459351, -0.785378675375258, -0.785639109144414
0.675792628276258, -0.792770534683855, -0.788796671961502, -0.785590543152164, -0.785813221823281
0.678245141145714, -0.790749972216515, -0.788979005967366, -0.785814616156626, -0.785998700710543
0.680692751004874, -0.788359249900081, -0.789599142237359, -0.786050745022775, -0.786195490310734
0.683135390527043, -0.786299938144110, -0.790241786737398, -0.786298777813837, -0.786403534601240
0.685572992522246, -0.785191736855281, -0.790477248110701, -0.786558560219955, -0.786622776881052
0.688005489939074, -0.785403012342176, -0.790284108957357, -0.786829935763377, -0.786853160281433
0.690432815866532, -0.786948482416784, -0.790073410510423, -0.787112746010505, -0.787094628414764
0.692854903535877, -0.789482434205284, -0.790287464442529, -0.787406830790303, -0.787347125496471
0.695271686322455, -0.792390065971368, -0.790964756005169, -0.787712028418510, -0.787610595792912
0.697683097747535, -0.794952844867939, -0.791698828288973, -0.788028175927122, -0.787884982916147
0.700089071480135, -0.796543428027316, -0.792034714166811, -0.788355109298556, -0.788170229642594
0.702489541338851, -0.796797292863283, -0.791916261138106, -0.788692663703930, -0.788466278417494
0.704884441293672, -0.795714145182156, -0.791744538562512, -0.789040673744830, -0.788773072027119
0.707273705467800, -0.793660921904677, -0.791986727902286, -0.789398973697983, -0.789090553749866
0.709657268139462, -0.791274777228454, -0.792716781182791, -0.789767397762179, -0.789418666809153
0.712035063743716, -0.789291665701449, -0.793539365353250, -0.790145780306838, -0.789757353642933
0.714407026874256, -0.788346606467569, -0.793975073460172, -0.790533956121547, -0.790106555690766
0.716773092285209, -0.788799801980250, -0.793931557350883, -0.790931760665935, -0.790466213890917
0.719133194892932, -0.790636188486010, -0.793797584712068, -0.791339030319223, -0.790836269376105
0.721487269777804, -0.793466389838316, -0.794064313127480, -0.791755602628779, -0.791216663654809
0.723835252186005, -0.796629661167792, -0.794842605786402, -0.792181316557021, -0.791607338069949
0.726177077531305, -0.799371635949991, -0.795750623625283, -0.792616012725999, -0.792008233042576
0.728512681396835, -0.801049087495970, -0.796285468584113, -0.793059533658975, -0.792419287825847
0.730841999536862, -0.801306153529572, -0.796317165263223, -0.793511724018359, -0.792840440993656
0.733164967878554, -0.800173772279021, -0.796219765066791, -0.793972430839311, -0.793271631160172
0.735481522523747, -0.798064580825042, -0.796507393721888, -0.794441503758368, -0.793712797192610
0.737791599750694, -0.795663761742896, -0.797329240936301, -0.794918795236441, -0.794163877676477
0.740095136015828, -0.793744670748311, -0.798319418049284, -0.795404160775524, -0.794624810132821
0.742392067955503, -0.792958818536156, -0.798952600383038, -0.795897459128495, -0.795095530737552
0.744682332387737, -0.793657200585341, -0.799059782492514, -0.796398552501374, -0.795575974800460
0.746965866313956, -0.795791932198761, -0.798997796714719, -0.796907306747427, -0.796066077508840
0.749242606920720, -0.798925704725255, -0.799302611445511, -0.797423591552516, -0.796565774173077
0.751512491581454, -0.802347452665589, -0.800163129683656, -0.797947280611115, -0.797074999699368
0.753775457858171, -0.805263673122249, -0.801231959742259, -0.798478251792413, -0.797593687779919
0.756031443503189, -0.807013953457450, -0.801962533971648, -0.799016387295971, -0.798121770575927
0.758280386460841, -0.807252200337315, -0.802145442104195, -0.799561573796387, -0.798659179185811
0.760522224869187, -0.806043872308039, -0.802117702009435, -0.800113702576469, -0.799205844413292
0.762756897061711, -0.803851944615204, -0.802435878149138, -0.800672669648428, -0.799761697047299
0.764984341569020, -0.801414396721375, -0.803329946119390, -0.801238375862625, -0.800326667343221
0.767204497120531, -0.799545593539925, -0.804473652984266, -0.801810727003434, -0.800900684185562
0.769417302646164, -0.798914970326172, -0.805300494819292, -0.802389633871812, -0.801483674732882
0.771622697278011, -0.799863118719166, -0.805559308284744, -0.802975012354183, -0.802075564874002
0.773820620352022, -0.802305751204584, -0.805564603039972, -0.803566783477282, -0.802676280021073
0.776011011409665, -0.805752558955111, -0.805892167681031, -0.804164873448643, -0.803285745425470
0.778193810199592, -0.809436931859627, -0.806814384152357, -0.804769213682407, -0.803903885668742
0.780368956679299, -0.812522262662168, -0.808028881743747, -0.805379740810212, -0.804530623797163
0.782536391016771, -0.814329355443499, -0.808950654574239, -0.805996396676906, -0.805165880926953
0.784696053592134, -0.814523164716129, -0.809285462164790, -0.806619128320903, -0.805809576687278
0.786847884999294, -0.813207565110217, -0.809322506566706, -0.807247887939001, -0.806461630038859
0.788991826047569, -0.810901405003512, -0.809655298283205, -0.807882632835528, -0.807121959627797
0.791127817763315, -0.808401181824658, -0.810599936607963, -0.808523325355729, -0.807790483287612
0.793255801391556, -0.806566627692646, -0.811880786443992, -0.809169932803319, -0.808467117145165
0.795375718397593, -0.806086869374945, -0.812895907300704, -0.809822427342180, -0.809151775184300
0.797487510468616, -0.807290707123900, -0.813306678374720, -0.810480785882216, -0.809844369674491
0.799591119515311, -0.810053183674195, -0.813374079846069, -0.811144989949405, -0.810544812015788
0.801686487673451, -0.813824909498033, -0.813707705715210, -0.811815025540132, -0.811253013132702
0.803773557305498, -0.817777428378575, -0.814668664745546, -0.812490882959929, -0.811968882988860
0.805852271002177, -0.821026210425560, -0.816011031090461, -0.813172556646774, -0.812692329663806
0.807922571584065, -0.822871298166937, -0.817117636495160, -0.813860044979144, -0.813423258873124
0.809984402103156, -0.822990185419926, -0.817604193086341, -0.814553350069060, -0.814161574381441
0.812037705844434, -0.821529831925128, -0.817700418504683, -0.815252477540380, -0.814907178874691
0.814082426327428, -0.819071640640215, -0.818030208550339, -0.815957436292658, -0.815659974396545
0.816118507307769, -0.816477570104031, -0.819000959789935, -0.816668238250903, -0.816419861877479
0.818145892778735, -0.814658044059418, -0.820399562408415, -0.817384898101619, -0.817186740182059
0.820164526972792, -0.814324082691143, -0.821595474564109, -0.818107433015535, -0.817960505583644
0.822174354363131, -0.815791068246900, -0.822157465222569, -0.818835862357482, -0.818741052160568
0.824175319665190, -0.818888229180185, -0.822280808047045, -0.819570207383886, -0.819528272696803
0.826167367838179, -0.822999710369984, -0.822601767053315, -0.820310490928399, -0.820322059163674
0.828150444086590, -0.827227514839329, -0.823575297737692, -0.821056737076226, -0.821122302265382
0.830124493861712, -0.830633267304234, -0.825024362292677, -0.821808970827708, -0.821928890456341
0.832089462863120, -0.832493770201813, -0.826307056323881, -0.822567217751791, -0.822741709368364
0.834045297040180, -0.832500816591323, -0.826943932809697, -0.823331503630010, -0.823560642188846
0.835991942593528, -0.830850119219421, -0.827092481356893, -0.824101854091665, -0.824385570591261
0.837929345976553, -0.828193806280243, -0.827399238197424, -0.824878294240882, -0.825216375265322
0.839857453896870, -0.825467834725554, -0.828367989997804, -0.825660848276285, -0.826052935481249
0.841776213317785, -0.823639911396734, -0.829861196062646, -0.826449539104027, -0.826895128076845
0.843685571459755, -0.823445729057758, -0.831227769039412, -0.827244387944956, -0.827742826835035
0.845585475801838, -0.825185321933334, -0.831938767077791, -0.828045413936703, -0.828595902842743
0.847475874083139, -0.828635816924650, -0.832110374855197, -0.828852633731518, -0.829454225452835
0.849356714304248, -0.833105799552854, -0.832397129465651, -0.829666061090682, -0.830317662866319
0.851227944728670, -0.837618203832013, -0.833352932529961, -0.830485706476350, -0.831186081717987
0.853089513884247, -0.841173424881186, -0.834883359430621, -0.831311576641697, -0.832059346032934
0.854941370564574, -0.843021876221113, -0.836330502440736, -0.832143674220243, -0.832937316552160
0.856783463830409, -0.842871753597554, -0.837114628408701, -0.832981997315262, -0.833819851070886
0.858615743011075, -0.840974503661232, -0.837306887881918, -0.833826539090175, -0.834706805433792
0.860438157705849, -0.838063120743318, -0.837567356072798, -0.834677287360849, -0.835598034173310
0.862250657785354, -0.835158217025440, -0.838501357878014, -0.835534224190717, -0.836493390119757
0.864053193392934, -0.833293068389300, -0.840061428317370, -0.836397325489660, -0.837392723327076
0.865845714946030, -0.833231602090719, -0.841585402795025, -0.837266560617573, -0.838295880343994
0.867628173137535, -0.835256184082741, -0.842441428328125, -0.838141891993551, -0.839202704530499
0.869400518937163, -0.839084036414590, -0.842651649578005, -0.839023274711636, -0.840113037088620
0.871162703592785, -0.843936808138200, -0.842879005774237, -0.839910656164047, -0.841026717761471
0.872914678631779, -0.848746372903466, -0.843781594085888, -0.840803975672829, -0.841943584471254
0.874656395862358, -0.852442536623236, -0.845363015607473, -0.841703164130831, -0.842863472213936
0.876387807374901, -0.854245255926851, -0.846959635710750, -0.842608143652943, -0.843786212273284
0.878108865543265, -0.853881678376816, -0.847886103083236, -0.843518827238476, -0.844711632514097
0.879819523026097, -0.851667726192708, -0.848111299478623, -0.844435118445598, -0.845639558451113
0.881519732768140, -0.848430063080642, -0.848298117630977, -0.845356911078675, -0.846569814014064
0.883209448001521, -0.845287493839745, -0.849158836677355, -0.846284088889414, -0.847502221217534
0.884888622247043, -0.843349467869914, -0.850752540953256, -0.847216525292621, -0.848436599024404
0.886557209315460, -0.843412796938228, -0.852417164170154, -0.848154083097410, -0.849372762499777
0.888215163308749, -0.845739349151547, -0.853412405978540, -0.849096614254675, -0.850310523079480
0.889862438621372, -0.849976583347775, -0.853649289419074, -0.850043959621585, -0.851249689680007
0.891498989941532, -0.855244713631265, -0.853787482178672, -0.850995948743878, -0.852190069535537
0.893124772252417, -0.860369173690076, -0.854594940659959, -0.851952399656665, -0.853131467904071
0.894739740833439, -0.864197083455385, -0.856191020450334, -0.852913118704448, -0.854073686899456
0.896343851261466, -0.865912579728427, -0.857918549230261, -0.853877900381029, -0.855016524581811
0.897937059412040, -0.865264898068847, -0.858980726977862, -0.854846527189933, -0.855959775199607
0.899519321460597, -0.862645594493446, -0.859225715987195, -0.855818769525964, -0.856903230344062
0.901090593883666, -0.858991492525223, -0.859306472057345, -0.856794385578450, -0.857846679864948
0.902650833460069, -0.855537143595376, -0.860048240824980, -0.857773121256718, -0.858789911618061
0.904199997272111, -0.853482033772399, -0.861635883985510, -0.858754710138293, -0.859732710265559
0.905738042706758, -0.853662066737753, -0.863420781727829, -0.859738873440273, -0.860674856299056
0.907264927456813, -0.856315107871546, -0.864547949130285, -0.860725320014299, -0.861616126253345
0.908780609522074, -0.861006137816080, -0.864797193907225, -0.861713746365498, -0.862556293908988
0.910285047210494, -0.866735054595778, -0.864810913195912, -0.862703836695725, -0.863495131294632
0.911778199139328, -0.872200679485095, -0.865473409482434, -0.863695262971388, -0.864432408481604
0.913260024236268, -0.876151444359406, -0.867040829060093, -0.864687685016124, -0.865367892352182
0.914730481740574, -0.877728419443366, -0.868877154884370, -0.865680750628488, -0.866301345550772
0.916189531204197, -0.876706850023876, -0.870067353661758, -0.866674095724842, -0.867232526666873
0.917637132492890, -0.873568491989677, -0.870316783413569, -0.867667344507529, -0.868161191490205
0.919073245787312, -0.869382076133289, -0.870253009013568, -0.868660109658396, -0.869087094108341
0.920497831584124, -0.865521227920761, -0.870821362303057, -0.869651992557685, -0.870009986754880
0.921910850697075, -0.863294061464694, -0.872355720689790, -0.870642583528237, -0.870929618545016
0.923312264258079, -0.863584087708903, -0.874237188440418, -0.871631462104942, -0.871845734349366
0.924702033718289, -0.866600754389370, -0.875488586782703, -0.872618197329286, -0.872758074943299
0.926080120849150, -0.871809758589321, -0.875733986226238, -0.873602348068822, -0.873666378319281
0.927446487743455, -0.878065448675021, -0.875581331344672, -0.874583463361315, -0.874570380889777
0.928801096816387, -0.883912851557735, -0.876039223448589, -0.875561082783306, -0.875469817396283
0.930143910806555, -0.887979938298605, -0.877526547126326, -0.876534736842739, -0.876364419611247
0.931474892777012, -0.889354617811395, -0.879446615606516, -0.877503947395282, -0.877253915127902
0.932794006116282, -0.887843134474835, -0.880757702960610, -0.878468228083919, -0.878138027472130
0.934101214539355, -0.884036973392586, -0.880994826898793, -0.879427084801333, -0.879016477477209
0.935396482088694, -0.879166280503275, -0.880740893093710, -0.880380016174557, -0.879888984603351
0.936679773135221, -0.874775690053962, -0.881070360780219, -0.881326514071322, -0.880755266915870
0.937951052379296, -0.872307665237423, -0.882495439645107, -0.882266064127503, -0.881615039751994
0.939210284851690, -0.872705407341823, -0.884447443140830, -0.883198146294977, -0.882468014418583
0.940457435914546, -0.876144286451172, -0.885817300066997, -0.884122235409214, -0.883313898261518
0.941692471262331, -0.881967841943797, -0.886042038068729, -0.885037801775845, -0.884152396107102
0.942915356922780, -0.888850070585980, -0.885673318646622, -0.885944311775407, -0.884983211711135
0.944126059257833, -0.895144348191343, -0.885854500869249, -0.886841228485461, -0.885806047823407
0.945324544964556, -0.899327512653162, -0.887200762220304, -0.887728012319188, -0.886620604806973
0.946510781076061, -0.900419703204185, -0.889178093432762, -0.888604121679574, -0.887426579221573
0.947684734962410, -0.898264622201111, -0.890606763041682, -0.889469013628232, -0.888223663895795
0.948846374331513, -0.893590529025367, -0.890815370926402, -0.890322144567880, -0.889011549350639
0.949995667230018, -0.887830445441353, -0.890317129188831, -0.891162970937474, -0.889789925525622
0.951132582044189, -0.882745370344295, -0.890327930826109, -0.891990949918936, -0.890558481746311
0.952257087500775, -0.879949110692807, -0.891577271732830, -0.892805540154416, -0.891316905537805
0.953369152667871, -0.880462453126205, -0.893573633813134, -0.893606202472972, -0.892064880874638
0.954468746955767, -0.884419309968391, -0.895062633266591, -0.894392400625556, -0.892802088245018
0.955555840117793, -0.891008786593154, -0.895252055312521, -0.895163602027131, -0.893528206415409
0.956630402251148, -0.898674614347457, -0.894608160706794, -0.895919278504756, -0.894242913853539
0.957692403797723, -0.905523567038386, -0.894423788447882, -0.896658907050439, -0.894945889055185
0.958741815544917, -0.909836199747450, -0.895556339392852, -0.897381970577541, -0.895636809388339
0.959778608626434, -0.910542684212433, -0.897566090695564, -0.898087958679499, -0.896315349330509
0.960802754523084, -0.907532667570908, -0.899119122588381, -0.898776368389620, -0.896981180079382
0.961814225063566, -0.901710168531181, -0.899287439996953, -0.899446704940687, -0.897633971207219
0.962812992425237, -0.894771958114466, -0.898480132031573, -0.900098482523120, -0.898273392799937
0.963799029134885, -0.888762898113705, -0.898072432974808, -0.900731225040397, -0.898899116004044
0.964772308069482, -0.885524065521787, -0.899066207573470, -0.901344466860469, -0.899510811547080
0.965732802456928, -0.886181849703095, -0.901084840346481, -0.901937753561887, -0.900108147831380
0.966680485876789, -0.890818969345893, -0.902708788202639, -0.902510642673339, -0.900690790609015
0.967615332261026, -0.898422448602638, -0.902855843495398, -0.903062704405341, -0.901258404659304
0.968537315894707, -0.907130497896713, -0.901865398270988, -0.903593522372780, -0.901810655885324
0.969446411416719, -0.914719152325755, -0.901201876662844, -0.904102694307055, -0.902347211808704
0.970342593820463, -0.919202312007401, -0.902032229155115, -0.904589832756544, -0.902867740028707
0.971225838454543, -0.919384206850143, -0.904057005956713, -0.905054565774148, -0.903371906272585
0.972096121023445, -0.915211627319986, -0.905763392132268, -0.905496537590680, -0.903859374143156
0.972953417588202, -0.907823485059796, -0.905891768869549, -0.905915409272866, -0.904329807041943
0.973797704567055, -0.899274926211531, -0.904695918917113, -0.906310859364771, -0.904782870583100
0.974628958736102, -0.892001482365144, -0.903738197732821, -0.906682584511453, -0.905218233260583
0.975447157229936, -0.888161824759300, -0.904376961238066, -0.907030300063688, -0.905635564802086
0.976252277542274, -0.889035222064188, -0.906407848244654, -0.907353740662641, -0.906034534011251
0.977044297526575, -0.894640474148652, -0.908214845512903, -0.907652660803362, -0.906414808266533
0.977823195396652, -0.903687977048631, -0.908331028322563, -0.907926835376040, -0.906776055595716
0.978588949727268, -0.913889217203899, -0.906904182905107, -0.908176060183959, -0.907117947216757
0.979341539454727, -0.922551131997907, -0.905605943001416, -0.908400152437148, -0.907440158637894
0.980080943877456, -0.927302455621990, -0.906020413934330, -0.908598951220746, -0.907742367398209
0.980807142656567, -0.926757798131119, -0.908061945434007, -0.908772317937138, -0.908024251072079
0.981520115816425, -0.920935354612700, -0.909998271355303, -0.908920136720972, -0.908285486791815
0.982219843745193, -0.911304825973455, -0.910115293196856, -0.909042314826176, -0.908525752766219
0.982906307195371, -0.900438625372958, -0.908427180913639, -0.909138782984175, -0.908744731169755
0.983579487284328, -0.891346794916542, -0.906729822039985, -0.909209495732533, -0.908942109616288
0.984239365494818, -0.886665491121754, -0.906879497868939, -0.909254431713281, -0.909117579633909
0.984885923675493, -0.887915461243219, -0.908941690290711, -0.909273593940262, -0.909270833832390
0.985519144041401, -0.895036371696864, -0.911050475686088, -0.909267010034862, -0.909401564877521
0.986139009174474, -0.906335845324183, -0.911189939645994, -0.909234732429531, -0.909509467539382
0.986745502024007, -0.918884595130691, -0.909202134801773, -0.909176838538589, -0.909594241929831
0.987338605907130, -0.929268645379514, -0.907027618761448, -0.909093430895822, -0.909655594756702
0.987918304509263, -0.934508416313733, -0.906859943868188, -0.908984637258444, -0.909693237323245
0.988484581884568, -0.932900625957711, -0.908962164436228, -0.908850610677070, -0.909706882271407
0.989037422456387, -0.924549095598089, -0.911310712515569, -0.908691529531373, -0.909696242460516
0.989576811017668, -0.911424635130629, -0.911509501083080, -0.908507597531176, -0.909661033401819
0.990102732731385, -0.896914996003718, -0.909171699081098, -0.908299043682772, -0.909600977164147
0.990615173130947, -0.884962859137068, -0.906410927612283, -0.908066122220334, -0.909515804082868
0.991114118120596, -0.879006733436144, -0.905853559033332, -0.907809112502330, -0.909405250631743
0.991599553975792, -0.881004015108555, -0.908030719919801, -0.907528318872911, -0.909269055597550
0.992071467343593, -0.890807460803904, -0.910727322243501, -0.907224070488304, -0.909106958518153
0.992529845243023, -0.906084601018097, -0.911048813583915, -0.906896721108308, -0.908918702272768
0.992974675065425, -0.922832478955198, -0.908290217631008, -0.906546648853027, -0.908704037625226
0.993405944574813, -0.936381552254422, -0.904778826266905, -0.906174255925061, -0.908462725420434
0.993823641908206, -0.942644030062700, -0.903722685668228, -0.905779968297406, -0.908194534247197
0.994227755575953, -0.939281472529135, -0.906036363187815, -0.905364235367399, -0.907899235824311
0.994618274462051, -0.926468783247640, -0.909264186909357, -0.904927529577081, -0.907576602806471
0.994995187824451, -0.907020734194460, -0.909821983079060, -0.904470346000408, -0.907226411562462
0.995358485295353, -0.885804096462774, -0.906533534938594, -0.903993201897821, -0.906848447619529
0.995708156881489, -0.868545587080531, -0.901999106368079, -0.903496636238711, -0.906442508609990
0.996044192964402, -0.860315445471993, -0.900259432022362, -0.902981209192384, -0.906008401711428
0.996366584300707, -0.864072729040172, -0.902821713623242, -0.902447501588190, -0.905545937917633
0.996675322022347, -0.879669541862421, -0.906918015467703, -0.901896114345518, -0.905054928859926
0.996970397636837, -0.903618518541661, -0.907935456881537, -0.901327667874425, -0.904535189766124
0.997251803027497, -0.929748573702112, -0.903929654461964, -0.900742801447717, -0.903986546218241
0.997519530453676, -0.950649130304744, -0.897858748260093, -0.900142172545321, -0.903408838307984
0.997773572550963, -0.959587782105114, -0.895069627055705, -0.899526456171892, -0.902801917826368
0.998013922331392, -0.952436464635109, -0.898103561417624, -0.898896344148576, -0.902165640730744
0.998240573183634, -0.929099235884725, -0.903785723575225, -0.898252544379956, -0.901499862075354
0.998453518873176, -0.894018498815730, -0.905785816427448, -0.897595780097205, -0.900804438748289
0.998652753542496, -0.855533246230552, -0.900695029218177, -0.896926789078542, -0.900079237903678
0.998838271711221, -0.824131109103154, -0.891915484953460, -0.896246322848110, -0.899324142772822
0.999010068276283, -0.809914053347460, -0.887158759883002, -0.895555145854436, -0.898539048853268
0.999168138512051, -0.819818076836200, -0.891197756394541, -0.894854034629670, -0.897723851750133
0.999312478070471, -0.855233183107473, -0.900463819858996, -0.894143776930835, -0.896878435676367
0.999443082981175, -0.910628965677864, -0.905187609613281, -0.893425170864347, -0.896002671008250
0.999559949651599, -0.973604668561604, -0.898204172344685, -0.892699023995087, -0.895096419784153
0.999663074867079, -1.02648664084771, -0.882903348758145, -0.891966152441367, -0.894159537579892
0.999752455790935, -1.04925418959528, -0.872416063160399, -0.891227379957088, -0.893191858518925
0.999828089964557, -1.02326388246748, -0.879115207840962, -0.890483537002505, -0.892193159824974
0.999889975307467, -0.935035018928832, -0.902254645394961, -0.889735459804943, -0.891163115792578
0.999938110117376, -0.779306504006161, -0.924161093123966, -0.888983989410872, -0.890101257179778
0.999972493070236, -0.560694973815476, -0.918103632695424, -0.888229970730785, -0.889006946289851
0.999993123220269, -0.293554170101594, -0.851913687560547, -0.887474251578267, -0.887879366336499
1, -7.54591199141695e-15, -7.12852477995974e-14, -0.886717681704714, -0.886717681704714
